Automatic rational approximation and linearization of nonlinear eigenvalue problems

We present a method for solving nonlinear eigenvalue problems using rational approximation. The method uses the AAA method by Nakatsukasa, S\`{e}te, and Trefethen to approximate the nonlinear eigenvalue problem by a rational eigenvalue problem and is embedded in the state space representation of a rational polynomial by Su and Bai. The advantage of the method, compared to related techniques such as NLEIGS and infinite Arnoldi, is the efficient computation by an automatic procedure. In addition, a set-valued approach is developed that allows building a low degree rational approximation of a nonlinear eigenvalue problem. The method perfectly fits the framework of the Compact rational Krylov methods (CORK and TS-CORK), allowing to efficiently solve large scale nonlinear eigenvalue problems. Numerical examples show that the presented framework is competitive with NLEIGS and usually produces smaller linearizations with the same accuracy but with less effort for the user.

==> tables/beam_error.txt <==
x,y
1,0.0338590759979181
2,0.0025680462660279
3,0.000128047621423812
4,8.83841750529922e-06
5,1.37178873572293e-06
6,7.20106743610378e-08
7,1.98851044913826e-08
8,3.76759361622714e-10
9,3.08229227108533e-11
10,7.6668833151774e-12
11,3.13113520124965e-13
11,3.13113520124965e-13
11,3.13113520124965e-13
11,3.13113520124965e-13
0,0


==> tables/beam_res_in.txt <==
x,y_ 1,y_ 2,y_ 3,y_ 4,y_ 5,y_ 6,y_ 7,y_ 8,y_ 9,y_10,y_11
1,0,0,0,0,0,0,0,0,0,0,0
2,0,0,0,0,0,0,0,0,0,0,0
3,1.29103246667494e-09,0,0,0,0,0,0,0,0,0,0
4,1.24930402318202e-09,1.5175131079437e-09,0,0,0,0,0,0,0,0,0
5,1.26413992373405e-09,1.58736554135428e-09,5.05364376166714e-08,0,0,0,0,0,0,0,0
6,1.26427255492751e-09,1.52788547987069e-09,5.06477661550787e-08,1.38578102295389e-07,0,0,0,0,0,0,0
7,1.25596627552896e-09,1.54141063260384e-09,5.07437212065606e-08,1.50926883988622e-07,1.25612519569234e-07,0,0,0,0,0,0
8,1.22191530408994e-09,1.50377460326887e-09,5.03213249183942e-08,1.58713926083353e-07,1.136892913358e-07,1.39021058624056e-07,0,0,0,0,0
9,1.23670755974281e-09,1.48252303485404e-09,5.04520102023849e-08,1.64758179630811e-07,1.04080288122595e-07,1.18688803021166e-07,0,0,0,0,0
10,1.26507898310163e-09,1.57074380539775e-09,5.0577421110599e-08,1.99466974231992e-07,1.01229337009053e-07,1.00381497926299e-07,0,0,0,0,0
11,1.18632616473506e-09,1.91999685282081e-09,5.25214633363444e-08,1.74470312640598e-07,1.38451732914341e-07,1.43850769385577e-07,0,0,0,0,0
12,6.04723532940684e-10,2.00514972930761e-09,5.13013947558181e-08,1.43969483839141e-07,1.3988882410993e-07,1.50103479250443e-07,0,0,0,0,0
13,5.91891623267048e-10,2.92757428325573e-09,5.16015182590228e-08,1.39043678509528e-07,1.57443879472749e-07,1.50019189696622e-07,0,0,0,0,0
14,7.42219610887037e-10,2.69425348142106e-09,4.98457623038225e-08,1.22562144721715e-07,1.50255641278421e-07,1.36068217987766e-07,5.37887299322552e-08,0,0,0,0
15,7.40645299569668e-10,2.67358262821034e-09,4.90193168619255e-08,1.01385007165871e-07,1.64459119788785e-07,1.19985672481363e-07,5.51288953196115e-08,0,0,0,0
16,6.60166444553346e-10,2.68473296922887e-09,4.60917899105792e-08,6.94840011848506e-08,1.6423428010458e-07,1.06213875514588e-07,6.11073481776398e-08,0,0,0,0
17,8.58705617640895e-10,2.57766439653006e-09,4.66375628928897e-08,7.65718912310026e-08,1.76849902891815e-07,6.38666585843246e-08,5.72953222713723e-08,0,0,0,0
18,9.07551969531543e-10,2.55448842855435e-09,4.5898202503466e-08,7.48877626584435e-08,1.53721768129262e-07,2.89278117442612e-08,5.83931110097153e-08,0,0,0,0
19,9.89248922241571e-10,2.48122407833556e-09,4.33686648374775e-08,8.31097084722417e-08,1.14666420157907e-07,5.85570093217636e-09,6.4189306615738e-08,0,0,0,0
20,1.19471328705439e-09,2.38719439926038e-09,3.94279305237582e-08,2.36474502501805e-09,9.80167133526916e-08,7.42585755671009e-10,5.81581273203163e-08,0,0,0,0
21,1.04775065613084e-09,2.615819979387e-09,4.87080795029727e-08,3.45539155735573e-08,5.53461372416382e-08,2.49943850340642e-08,9.62609523533818e-08,0,0,0,0
22,2.25206682229457e-10,3.14675952810586e-09,4.69698489550662e-08,2.52032118342916e-08,5.72998128771671e-08,1.4310790299338e-08,9.10117547606228e-08,0,0,0,0
23,2.89230847975505e-11,3.67521808887147e-09,4.29729660060674e-08,1.44098833522866e-08,5.84979132512909e-08,5.18086196419253e-09,8.13348713610338e-08,0,0,0,0
24,8.55830420866567e-11,3.66150923212818e-09,3.21487326014165e-08,3.28578773408477e-09,4.23410985641752e-08,1.75659362726197e-09,6.78438453146055e-08,6.90163486519024e-08,0,0,0
25,8.25793638849387e-11,3.89812575961425e-09,2.80907273382913e-08,2.5797976969513e-10,3.59026397454984e-08,1.41457187441674e-10,1.77482151288349e-08,6.69785042659705e-08,0,0,0
26,4.44842950023773e-11,3.33897086051223e-09,2.33163084658523e-08,3.80319058401e-11,3.24607885511836e-08,1.89617670867143e-11,4.77746265388858e-09,5.3623666749103e-08,0,0,0
27,5.04688225810049e-11,5.80090072170908e-09,1.07048269799765e-08,4.52420498641977e-12,5.05893418867155e-09,2.54419561314647e-12,8.48962549097856e-10,3.04089225336442e-08,0,0,0
28,7.15150352886432e-11,3.83897280168688e-09,1.46065060768332e-08,2.61472725233109e-12,4.48112017672159e-09,9.10043243174113e-13,5.26994253957034e-10,3.47209914156742e-08,0,0,0
29,1.14297415112883e-10,1.92521470052226e-08,2.56504435455973e-09,9.73987939889852e-13,3.37666684883739e-10,1.33343684717221e-12,3.18750381038326e-11,1.9415885810828e-08,0,0,0
30,7.05897401333579e-11,6.58053507711834e-09,2.64029762752095e-09,8.98322603986902e-13,2.55856971287759e-10,1.4223253353345e-12,1.71001175208895e-11,1.98960012325846e-08,0,0,0
31,9.12224182435184e-12,3.46476401175885e-09,2.15236998423587e-08,7.03615770471249e-13,6.14151093386686e-09,2.88714363660045e-12,6.18236410462358e-10,4.6151782996845e-08,0,0,0
32,1.95731994006976e-12,3.28294048624939e-09,2.08037119872489e-08,7.5324202096255e-13,5.97005019173648e-09,1.11504004567456e-12,6.22987370462745e-10,4.79442650004246e-08,0,0,0
33,3.9072772358639e-14,7.97453723495319e-10,3.95085813306926e-09,1.57374473672381e-12,6.99690179186165e-10,1.08984009813865e-12,6.17497367932313e-11,1.79338266326371e-08,0,0,0
34,9.75354562306929e-14,1.3293230677134e-09,6.15734900270667e-10,8.19920051712411e-13,7.40466477194991e-11,8.78811820773297e-13,1.37909710226129e-11,9.56675284610405e-09,1.61587099688329e-08,0,0
35,6.74035701136395e-14,9.80949570396915e-10,1.36542084904686e-10,1.61096731647339e-12,1.00437825773249e-11,1.28029317364085e-12,3.89262987600109e-12,5.08231459071215e-09,9.17075029172561e-09,0,0
36,1.91506105753234e-14,2.41132311732083e-10,1.75479807792846e-11,1.25917438634787e-12,1.21070714413646e-12,1.60418993797221e-12,3.27880397903265e-12,9.81842042786101e-10,2.52033482922684e-09,0,0
37,1.9853098197861e-14,2.42710105355686e-10,7.62961357911743e-12,1.6583902904897e-12,1.03836721204206e-12,1.39603033626204e-12,3.16291645904184e-12,5.53285311669515e-10,2.20501360346313e-09,0,0
38,9.6990247901844e-15,1.66095625382618e-10,4.40638442811488e-12,1.44904170628394e-12,8.63467230621827e-13,1.22752879050869e-12,4.64704228523626e-12,2.70533463107141e-10,1.22540763853091e-09,0,0
39,1.29643285551513e-14,1.20244583851367e-10,2.45741276903139e-12,7.70390049484869e-13,1.30916524783601e-12,1.39277123762976e-12,8.33545472418621e-12,1.38107879762449e-10,7.14922370677816e-10,0,0
40,7.53039931354507e-15,4.90513594626054e-11,2.73120385298129e-12,1.14454592701371e-12,1.32557109966207e-12,1.26064079893795e-12,3.04063856887318e-12,4.24110621084149e-11,2.50255468054876e-10,0,0
41,3.72669459435586e-14,5.19474201759502e-11,4.42672014367331e-12,1.01079750099049e-12,1.00477502670094e-12,1.44544425024498e-12,5.41903103482158e-12,8.01546266640297e-11,3.98388838301322e-10,0,0
42,6.39299863298879e-15,1.76574247994832e-11,2.31631026176842e-12,7.28286472660642e-13,2.6459805614766e-12,1.58235162088013e-12,6.15821836606375e-12,5.6411429262785e-11,2.06274323864799e-10,0,0
43,2.84988908606926e-15,5.08927651362849e-12,4.61919897291635e-12,7.62272481450955e-13,1.29954599253188e-12,8.26500167642862e-13,3.60722774012082e-12,2.94575285815008e-11,7.43915863863539e-11,0,0
44,1.54598557519937e-14,1.93029801721246e-12,3.01936853387696e-12,1.14157664951947e-12,1.07362113935379e-12,1.23189806846026e-12,4.63079224455931e-12,5.16903954441746e-12,1.78036117602322e-11,0,0
45,8.93113222692642e-15,9.30662970325526e-13,1.15801927746782e-12,1.91471940235075e-12,1.22120287200438e-12,1.03639454667469e-12,1.14275696582264e-11,1.27936152283912e-11,4.48546029615442e-12,0,0
46,2.17602016544946e-14,4.30834165156054e-13,2.54552550503842e-12,1.49538020576628e-12,1.61670552300806e-12,1.35740440638273e-12,5.22518001477957e-12,8.24479016762803e-12,5.38931682867456e-12,0,0
47,1.41204323172863e-14,1.72202465287121e-12,2.02837274005516e-12,1.25553360644695e-12,2.09704299552829e-12,8.41659752153941e-13,1.03032473847256e-11,4.92754885697315e-12,2.52244977458477e-12,0,0
48,9.40646739561514e-15,2.43698969570856e-12,1.55922423907412e-12,6.53407285232496e-13,1.44462227196249e-12,1.67207996196259e-12,5.16363222826058e-12,9.01767435778224e-12,2.85030321919393e-12,0,0
49,3.78020657401399e-15,1.15513375572058e-12,9.62710084988318e-13,1.36552878312431e-12,2.24268490195866e-12,1.3536499677437e-12,5.51975822465778e-12,1.27629859655752e-11,4.47623241344245e-12,0,0
50,9.14580395610655e-15,1.1962707151206e-12,2.30565354310229e-12,8.7217699171928e-13,1.07431954910718e-12,1.07684365751802e-12,9.41973329670682e-12,8.06153841067336e-12,3.91201277628449e-12,0,0
51,6.79640142918343e-15,9.26760976555124e-13,2.78209889702257e-12,1.47797831238165e-12,2.39174555311556e-12,1.19227389704788e-12,9.88991429202866e-12,9.38983896988049e-12,7.18506318916433e-12,0,0
52,8.3508733648869e-15,1.39326104036608e-12,1.10970563361554e-12,6.72435996846945e-13,1.45341513626097e-12,9.74907930199115e-13,5.3186777147928e-12,8.39790421370514e-12,3.59695323249871e-12,0,0
53,1.06222541955021e-14,1.17503586062193e-12,7.55435924804554e-13,1.66628516093321e-12,8.82625195397488e-13,1.69749597168691e-12,4.20731037313242e-12,8.02298815984591e-12,2.35563386813938e-12,0,0
54,1.86314064504803e-14,1.69424628549586e-12,2.01180575586826e-12,8.21400715691922e-13,2.27599438482745e-12,1.33878789520656e-12,2.66564119692018e-11,5.26445865431288e-12,2.46233862042112e-12,0,0
55,6.40533956073206e-15,3.58052031086869e-13,2.15055177217134e-12,1.28245319849171e-12,1.82377136720936e-12,1.64860549899556e-12,9.30193681504987e-12,5.4719569636378e-12,5.66911934075682e-12,0,0
56,7.47597310749627e-15,1.56517680654592e-12,8.12153695649744e-12,1.39057724587106e-12,1.0152378723703e-12,9.1118602984321e-13,1.0166879374235e-11,5.01491353801193e-12,8.6145945799656e-12,0,0
57,7.41186168523966e-15,2.64009580388448e-12,2.55662354297317e-12,9.47481852616825e-13,1.28694975922234e-12,1.21778888005783e-12,8.55039254418368e-12,3.08940404098968e-12,9.64624463466554e-12,0,0
58,2.308517791073e-14,5.17155219997031e-13,2.17997494475342e-12,1.17765529540259e-12,1.33225187781666e-12,9.52538432725928e-13,1.06060432070987e-11,1.12882698250561e-11,2.37277711671706e-12,2.44980044028275e-06,0
59,2.28123781975846e-14,1.58165337275067e-12,4.25908428208142e-12,6.58096155848346e-13,2.39607675145387e-12,1.07431077215983e-12,4.4035783491309e-12,7.07282756827352e-12,4.52555869886371e-12,2.47471133716237e-06,8.59641099254816e-07
60,7.20926140897826e-15,2.43624608532641e-12,1.81032247537153e-12,1.028743138763e-12,1.75112318319516e-12,9.60380314512179e-13,1.18761289076753e-11,6.32266198266314e-12,1.49572157714989e-12,2.55788777892275e-06,6.99567179705018e-07
61,4.4462472148473e-15,2.12102061795208e-12,1.96971929789154e-12,1.9088680911531e-12,8.52330501983223e-13,1.33377932968557e-12,7.65351569066952e-12,1.36337773160202e-11,8.61370500246005e-12,2.14425336992116e-06,6.41170228210828e-07
62,2.36372758727422e-14,1.09397871317282e-12,2.31792943335336e-12,2.41085141401596e-12,1.1632591820518e-12,2.55667575529315e-12,5.93258574419333e-12,1.28733276878404e-11,2.99285258277615e-12,2.11414163133454e-06,7.11707362006778e-07
63,2.22837406340036e-14,1.05611979736215e-12,2.51390698770596e-12,7.28756473802199e-13,2.1926543491668e-12,8.56930543525279e-13,4.59994294808362e-12,1.36251392235683e-11,1.67898624209355e-12,2.31595463887749e-06,8.61171208434021e-07
64,2.02201996567426e-14,1.58880816359951e-12,2.34989608600798e-12,1.28394817348559e-12,1.50538999974037e-12,1.37624035143855e-12,1.1219376492632e-11,6.58332902176523e-12,1.66970354089288e-12,2.4738626512171e-06,9.20272448582437e-07
65,1.46640609071101e-14,1.96374254405992e-12,1.30886274023864e-12,1.30248895598425e-12,1.01242009006139e-12,9.31002775556395e-13,6.06481961907437e-12,7.56866237360034e-12,3.46628065889653e-12,2.81132708456404e-06,1.17761196009283e-06
66,1.03853146158968e-14,6.72872041171242e-13,4.78459989129967e-12,2.11091125082585e-12,2.99547658863873e-12,2.66350689627469e-12,4.44017399869916e-12,4.96129524009166e-12,6.87607400534144e-12,2.77434547862316e-06,1.31642736536127e-06
67,5.72742585439299e-15,2.41236329734845e-12,2.3676164710175e-12,1.39815073471176e-12,1.1828810688936e-12,1.50402487539401e-12,1.32357869247005e-11,9.19121385677857e-12,6.83871983827417e-12,2.93604670995744e-06,1.3706480397335e-06
68,9.19618558807675e-15,9.24919870896487e-13,5.48990337308049e-12,1.22368593044366e-12,1.10942105659297e-12,2.07048206593722e-12,4.62544049481001e-12,1.49343702817148e-11,6.1611847698219e-12,3.01594665304754e-06,1.42809349668751e-06
69,1.12226731950316e-14,9.58529088298505e-13,4.47295260523555e-12,2.03783315556553e-12,1.58732351676e-12,2.1835672668583e-12,1.25960387386602e-11,1.74339015319278e-11,1.42497774461107e-12,3.40119560958952e-06,1.55250304093608e-06
70,1.93320173679786e-14,4.28226154061037e-13,1.24560689818671e-12,6.68964090866908e-13,1.34165333228073e-12,1.57852159145691e-12,7.54229996935321e-12,3.04752600902263e-11,8.30429152854839e-12,3.52858304205517e-06,1.455455694742e-06


==> tables/beam_res_out.txt <==
x,y_ 1,y_ 2,y_ 3,y_ 4,y_ 5,y_ 6,y_ 7,y_ 8,y_ 9,y_10,y_11,y_12,y_13,y_14,y_15,y_16,y_17,y_18,y_19,y_20,y_21,y_22,y_23,y_24,y_25,y_26,y_27,y_28,y_29,y_30,y_31,y_32,y_33,y_34,y_35,y_36,y_37,y_38,y_39,y_40,y_41,y_42,y_43,y_44,y_45,y_46,y_47,y_48,y_49,y_50,y_51,y_52,y_53,y_54,y_55,y_56,y_57,y_58,y_59
1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
2,7.00244469522641e-10,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
3,5.81590044077513e-10,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
4,5.97257012389037e-10,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
5,6.06194135370026e-10,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
6,6.10625503969521e-10,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
7,5.88470855064671e-10,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
8,6.16077861177135e-10,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
9,6.19020201727235e-10,2.23283055031678e-07,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
10,5.95271662630689e-10,2.5672869542378e-07,1.19593252721545e-07,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
11,5.43735144018618e-10,2.02611331367319e-07,1.60854538862873e-07,1.54116839253412e-10,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
12,5.48938087046485e-10,1.91273881344487e-07,1.71593218138401e-07,2.04075156753305e-10,1.10805736268235e-09,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
13,3.68642587507056e-10,1.87719880843847e-07,1.68945961364216e-07,2.23775805522969e-10,1.64645564948757e-09,1.11336138432738e-09,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
14,3.77120049214641e-10,1.99519539088899e-07,1.62534225668833e-07,2.20551649208504e-10,1.58076515818447e-09,1.12321266213592e-09,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
15,3.68632476636236e-10,2.1845280084823e-07,1.57519177593585e-07,2.21900156755872e-10,1.61735580477679e-09,1.1171305502776e-09,9.76061071285262e-08,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
16,3.22312488595525e-10,2.59945825141608e-07,1.50801114777645e-07,1.8543588137419e-10,1.77158193855287e-09,1.07891524577761e-09,8.94137015888505e-08,5.27573746634277e-08,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
17,3.62097338030705e-10,2.81664691574763e-07,1.82822401047923e-07,2.13818399149113e-10,1.50778645784196e-09,1.13602330326917e-09,9.79168330837326e-08,4.22292681639849e-08,3.2713192287779e-07,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
18,3.76555665062117e-10,2.4169237336666e-07,1.40008664246987e-07,2.24587673028515e-10,1.49433046661688e-09,1.1391174142495e-09,9.14176316318021e-08,2.77446393238716e-08,3.15636434520045e-07,9.64535070110426e-08,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
19,3.9914937583269e-10,2.00642159566493e-07,8.42103312987537e-08,2.40532728246316e-10,1.44252637997567e-09,1.18082325240163e-09,7.90827316934991e-08,1.06502392466229e-08,3.02990654905861e-07,8.4561192620058e-08,3.92431786620193e-07,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
20,5.19541229379722e-10,1.47332314409296e-07,2.19313670102752e-08,3.11866505232852e-10,1.54621359536477e-09,1.21919004569437e-09,5.91051670340203e-08,9.50539241895989e-08,3.14302756240117e-07,1.26610722706086e-07,4.40499601166129e-07,2.50207522735324e-07,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
21,1.60085168426755e-10,1.55521581773035e-07,9.0559472200172e-08,1.87192759181844e-10,1.26577446259235e-09,1.20006508965864e-09,5.96083100922448e-08,8.54194861924415e-08,2.68096600412895e-07,2.35295869529545e-07,3.34698906770041e-07,3.08832862248315e-07,9.06008026337403e-10,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
22,1.41738427569451e-10,1.51356698046046e-07,7.65029828555376e-08,1.81000266038098e-10,1.00385656666661e-09,6.64113327208545e-10,5.58738132343508e-08,8.76979797509595e-08,2.78575105988269e-07,2.37336243252321e-07,3.53741355573561e-07,3.20565725216558e-07,1.08962978674384e-09,2.48705321674936e-09,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
23,9.93501346544644e-11,1.40989026120324e-07,5.44508649769954e-08,4.07915991098244e-10,1.62567439337679e-09,2.65366249339801e-10,4.97810075566325e-08,9.85595603576317e-08,3.05067730550712e-07,2.34246706042449e-07,3.83990464493678e-07,3.32773386926047e-07,1.12578975175808e-09,5.19432539212326e-09,1.90649975887967e-09,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
24,1.11893539430381e-10,8.00750119416058e-08,5.4130755514723e-08,3.51527083933878e-10,1.42489446978964e-09,2.46729036211438e-10,1.23045138091807e-07,1.91751991009531e-07,2.42449551796349e-07,2.95133715336434e-07,3.92876120123605e-07,3.85753741571379e-07,1.06623382189709e-09,3.68089802188516e-09,1.34573507872487e-09,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
25,1.66294442381373e-10,1.12040612076522e-08,1.39299331738698e-07,6.49937180788313e-10,1.91148552444896e-09,2.7114567306018e-10,1.48988856914027e-07,2.28198819351517e-07,2.54911578760741e-07,3.48054845063634e-07,4.53144955448863e-07,4.26111132186265e-07,1.15344664300019e-09,4.21241859168113e-09,1.38145169057401e-09,4.17732768901026e-08,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
26,2.60513745178471e-10,3.17624409517769e-09,1.90281033785458e-07,9.00354807440187e-10,2.17677270775308e-09,4.75724873204249e-10,1.43869460576035e-07,1.5574846831338e-07,2.05013612130977e-07,4.17504227104105e-07,5.15026358886193e-07,4.18343305845352e-07,1.16626837071268e-09,4.72727513957118e-09,1.23472302180377e-09,2.10663701686525e-08,1.16530300682041e-07,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
27,5.71760026062678e-10,5.04153526359995e-10,2.24380848613655e-07,1.57975472748961e-09,4.60742534004336e-09,1.85520001249889e-09,1.85903409259924e-07,1.19891826063608e-07,1.31540480727516e-07,4.01841030280576e-07,5.57865532810459e-07,3.49070219455299e-07,2.91125277566436e-09,6.92441016181075e-09,3.95795776491853e-09,6.11362072935572e-08,1.32007216855405e-07,5.50775805923189e-07,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
28,6.57496235477708e-10,1.91764915139372e-10,1.90771080479344e-07,1.88430696700978e-09,4.19532679813171e-09,1.46931962081023e-09,1.35275488078463e-07,1.56855354009666e-07,1.48538790927642e-07,4.07685673806429e-07,5.45486221446447e-07,3.44218706982064e-07,2.81955526959262e-09,6.08821434634356e-09,2.14047585055912e-09,2.9240949330542e-08,8.15736516533058e-08,5.30784924004229e-07,2.15763879688669e-07,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
29,5.52482724964029e-09,1.15834550963041e-11,1.55549383138884e-07,2.74710736154909e-08,3.4917891975141e-08,8.89089371889008e-09,1.69364646157857e-07,1.34941060721452e-07,2.07644257499448e-07,3.3500193944989e-07,4.9978703548293e-07,4.14492344456234e-07,2.61349728843084e-08,1.9546493328441e-08,3.51863764034514e-08,7.59221334611057e-08,1.28126806637513e-08,5.55788782115603e-07,2.26441418498502e-07,7.97170289505265e-08,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
30,1.23609564166605e-09,1.10903168746545e-11,1.79992480345797e-07,3.18117688771023e-09,1.34326689970402e-08,4.54566637533733e-09,2.44774885063078e-07,1.7377146924938e-07,1.2520357028753e-07,3.70764032369397e-07,5.80727803230778e-07,5.93582561866208e-07,6.86358091462203e-09,6.93397871036731e-09,1.06183416609113e-08,1.17582485383804e-07,9.25922434292555e-09,7.27120462813398e-07,2.865110698267e-07,2.2049906247848e-08,3.27581753813422e-07,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
31,3.97853995686254e-11,1.33641094542298e-10,1.66568768063914e-07,6.93519165598923e-11,1.78002489118639e-09,3.63890746137572e-10,1.75839877023308e-07,1.56995629880146e-07,1.68850110943201e-07,3.30746988940932e-07,4.32830883251125e-07,5.02135979953906e-07,1.10361719730204e-09,2.51881012329837e-09,4.99073648106799e-10,1.00549215194093e-07,9.56913489054582e-08,5.23660492940381e-07,2.1197682049887e-07,2.27546081811993e-08,3.52438534535021e-07,6.28313337619189e-09,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
32,1.0191678784255e-11,1.70352334073304e-10,1.5733490194597e-07,1.94509700018428e-10,2.50867469779037e-09,1.57089464130396e-10,1.81404200319749e-07,1.6914913947303e-07,1.75424823561258e-07,3.36445916396417e-07,4.30689576950652e-07,4.79289301828307e-07,1.38372627685645e-09,2.97826909750107e-09,8.40694551042203e-10,1.03087977255414e-07,9.81086576470076e-08,5.02757937098341e-07,2.09906212055007e-07,2.30094906496994e-08,3.47962107577226e-07,7.02557967297079e-09,6.08201807186637e-10,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
33,1.73090223546029e-12,2.00302542454457e-11,1.22028916964669e-07,9.6350098941198e-10,4.09215593683753e-09,4.50538558663634e-10,2.36964909563362e-07,1.9906918895785e-07,8.73496277651816e-08,2.83595015243759e-07,3.77181866399159e-07,4.68766252515559e-07,1.03960616659133e-09,2.23952094570147e-09,1.66469452329188e-09,1.40483586614189e-07,4.74794077573715e-08,5.86665945324168e-07,2.34376712291451e-07,3.57077856943524e-08,2.50185132861919e-07,1.33026347322641e-08,4.74947681269802e-10,6.5098480734461e-09,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
34,2.92883629609842e-12,1.2828330035846e-11,1.13840379764721e-07,4.58670507642516e-10,5.61798615184145e-09,1.17594817213566e-10,2.72852435308904e-07,2.08064564847421e-07,1.24374624998799e-07,2.92496769509765e-07,3.89868925143239e-07,5.54634372069871e-07,7.00676155301713e-10,1.58514359535414e-09,1.7903772233957e-09,1.78762443022876e-07,3.06536537970538e-08,6.59578692852247e-07,2.53794527052168e-07,7.06565348535022e-08,3.20434357678424e-07,1.27805407102725e-08,2.21735823147072e-10,3.57700495416719e-09,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
35,4.02637808451293e-12,8.53166388919009e-12,2.64528948804617e-09,8.6281837894794e-10,5.13471932275351e-09,4.04372008375598e-10,3.08414001464215e-07,1.56792166763635e-07,8.53670181909609e-08,2.73877765620539e-07,3.32144502874139e-07,5.18477217631064e-07,9.82941759803801e-10,2.21933809098778e-09,2.0942996362994e-09,1.77750929473777e-07,1.98103153721719e-07,7.43068970473107e-07,3.24603383289898e-07,6.72348246775918e-08,2.4757565732055e-07,1.4297842859918e-08,4.96358432386861e-10,4.64696609662823e-09,7.58031736476789e-07,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
36,1.03587307881012e-12,1.07044030787756e-11,3.17366332270155e-10,8.01596593659769e-10,2.7043696244753e-09,8.34770294552405e-10,3.63371179413006e-07,8.74862758674685e-08,6.95824393062645e-08,3.08018128029499e-07,4.01720167043126e-07,5.16262990133596e-07,1.85384846920298e-09,3.83890488199593e-09,1.30089577484787e-09,1.9128713887146e-07,2.8299090041247e-07,9.66696214531078e-07,4.21934652954255e-07,6.37141792411062e-08,2.22654536211352e-07,1.14926913791496e-08,9.01656187122167e-10,8.02941844964543e-09,8.5119813115494e-07,2.25133097893015e-07,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
37,7.55023628829265e-13,9.93593095371684e-12,9.08021861733018e-11,2.12030085458016e-10,2.46364726840072e-09,1.90767796580827e-10,3.44673294620845e-07,6.92089453879326e-08,3.5949956795847e-08,2.80628142733642e-07,3.05377471651903e-07,3.41431222079414e-07,1.22299240715964e-09,3.39189815293268e-09,6.94844889928486e-10,1.73328970310799e-07,2.93405476186475e-07,8.7438541597635e-07,4.2549873005864e-07,6.10362393020273e-08,1.27986059717024e-07,8.77150454027281e-09,4.30362994224785e-10,9.42381206896768e-09,6.81647597617025e-07,1.48861260326621e-07,9.5304211337687e-07,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
38,6.34922911908799e-13,9.31556171913698e-12,7.43063898441511e-11,1.64695803850509e-10,2.44581883863681e-09,2.09674108671363e-10,3.20716094091431e-07,2.01655402644377e-08,3.25127514150016e-08,2.52296242361704e-07,2.2338576010951e-07,3.02392799218809e-07,1.21923849276119e-09,3.32897262348649e-09,6.41135041491286e-10,1.52610014803701e-07,3.70429349071833e-07,1.00491991246316e-06,4.49130747422999e-07,5.37052410400384e-08,1.13852126457082e-07,8.72734017414666e-09,4.50513679175443e-10,9.91936902478179e-09,6.15029834523612e-07,1.95252088168907e-07,9.38492910665706e-07,3.82885056484755e-07,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
39,4.86408906340161e-13,8.99456554091827e-12,6.93351548529386e-11,2.00877622734578e-10,2.65412159315019e-09,1.48046718596309e-10,2.81120118526805e-07,9.08311319636508e-09,3.4222710502215e-08,1.50246127205915e-07,2.57248083917285e-07,2.85595847455166e-07,1.0593696089605e-09,2.86478678126512e-09,7.73502152334654e-10,1.24332950047465e-07,4.45350246877094e-07,1.05344687034145e-06,4.49875226230899e-07,4.18869264246158e-08,1.08261342541683e-07,9.27500129627693e-09,3.71478812368509e-10,8.3804062772471e-09,5.9535789023574e-07,1.64890609093544e-07,9.41335429548761e-07,4.80618527856373e-07,2.69171430368242e-07,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
40,6.03942080982305e-13,8.35612386255982e-12,7.33496881572746e-11,3.9727626517353e-10,4.25080610264446e-09,1.58341815351577e-10,2.13427913225738e-07,1.21097771667199e-09,4.36103580217741e-08,2.19477593574093e-08,2.56461923509838e-07,3.2221280700526e-07,7.37194569123766e-10,2.08585241517359e-09,1.37765492578354e-09,8.46248712107649e-08,4.20450189453789e-07,1.20654407024075e-06,4.0943381834302e-07,2.72487220229024e-08,1.28107879055182e-07,1.33485595905476e-08,2.28707801781521e-10,6.43785366517186e-09,6.48587804440928e-07,1.24974182842549e-07,1.03171556067835e-06,5.52534002597055e-07,2.03217780241889e-07,5.36790365511244e-07,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
41,3.07802224334843e-13,1.14470965932084e-11,7.33683281200008e-11,2.30246638462603e-10,2.89548290973697e-09,2.20862381954038e-10,1.45271205951828e-07,8.18424172321738e-09,3.0375780977949e-08,1.19507214632288e-07,3.74161665687748e-07,2.4800636000453e-07,5.39653887009836e-10,1.47413036718761e-09,9.14261606438415e-10,5.30257693273283e-08,3.06119641559103e-07,1.04237968538391e-06,3.00791262568263e-07,1.29032612221765e-08,9.62820863439699e-08,8.70031257950075e-09,2.02832103866658e-10,3.98472804147407e-09,5.16052193554196e-07,2.24804510208095e-07,8.41727943850986e-07,6.53098877200889e-07,1.66263027425909e-07,4.45273158082723e-07,4.43441053079898e-07,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
42,4.98292751352398e-13,1.06637063367754e-11,7.00692303934186e-11,2.32448030362326e-10,2.51897637165355e-09,3.7944396459551e-10,1.99670069027835e-07,1.05130971277186e-08,2.18830398554522e-08,1.52312431166572e-07,4.50470165544326e-07,1.91240337613077e-07,3.84118136767282e-10,1.03390159278324e-09,8.15498103607726e-10,8.3346255030233e-08,2.49197980788313e-07,9.77332057280572e-07,3.53498404813857e-07,7.10415875796644e-09,6.98632454274622e-08,7.28552755680048e-09,2.82543026708805e-10,2.61223086566992e-09,4.22596237184406e-07,2.66233686762722e-07,7.31469261037676e-07,7.3700888600587e-07,1.72994424720441e-07,4.47359183608703e-07,3.9098419822766e-07,2.55709492823608e-08,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
43,4.85286940786183e-13,1.74985888424578e-11,7.0444127818119e-11,2.45221811790006e-10,2.2386293329262e-09,1.05593061638503e-09,2.62756820985251e-07,6.91346333739276e-09,1.63268984260252e-08,1.17591930939311e-07,5.62736987438481e-07,1.34040924143677e-07,3.41275633268292e-10,8.62335742473238e-10,7.43160772319982e-10,1.24891775663658e-07,1.88024245361243e-07,9.14068668832548e-07,4.15042673343487e-07,5.12945265422621e-09,4.7511385729801e-08,6.02783533822299e-09,1.90505353954929e-10,2.04925401426708e-09,3.2170888026295e-07,3.22507031182693e-07,6.14670773678038e-07,8.58693966365964e-07,2.01018827266082e-07,4.54428831238322e-07,3.35810526975572e-07,1.40229804010429e-08,4.65025033186021e-08,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
44,3.38994394766659e-13,1.03455760271716e-11,7.96035882681997e-11,2.5554105610243e-10,2.29715184870817e-09,5.69658705974423e-10,2.10834030636331e-07,2.16598036118636e-09,1.54835837043036e-08,3.56155640615646e-08,7.13202575260545e-07,1.10938868939103e-07,2.98839168695033e-10,7.76346495669274e-10,7.71683159945647e-10,9.23912569060573e-08,1.40056438886634e-07,8.87682592920835e-07,3.82277535031984e-07,4.51945898549428e-09,4.16236555231846e-08,5.9422699676869e-09,2.09717977112241e-10,1.82503631640624e-09,2.6765806924104e-07,4.03976523451314e-07,5.42218287482995e-07,1.02235442559547e-06,2.22636572731371e-07,5.03725785875959e-07,2.57319969085187e-07,1.16736997804172e-08,3.42923520250319e-08,4.35382243435742e-07,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
45,4.41968448768965e-13,1.26119074696703e-11,6.75753636638592e-11,8.17985203577565e-10,2.7715639280373e-09,4.09834658561832e-10,1.70959367472296e-07,1.07762194724088e-10,1.62782560638261e-08,2.04089187309802e-09,9.43844580012469e-07,1.06473267370213e-07,2.90849107743852e-10,6.23553151353219e-10,1.09766098591912e-09,7.00218056776185e-08,5.38533680590109e-08,9.47773853527053e-07,3.54648680488667e-07,3.76109527666157e-09,4.09533965787249e-08,6.69636490284913e-09,1.3704274141818e-10,1.46421034733193e-09,2.58983807220446e-07,5.14500600212463e-07,5.3979520261008e-07,1.32992170748628e-06,2.18299251350414e-07,5.67034005189544e-07,1.47236624968048e-07,9.73149158203866e-09,2.62483003374057e-08,3.84321460452369e-07,6.0627959783753e-07,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
46,3.23776968438075e-13,9.03667945531243e-12,8.35515552199317e-11,2.29917830572703e-10,2.05337824264217e-09,6.396072133838e-10,1.68490170524013e-07,1.58210122857024e-10,1.32284210196126e-08,9.26876072193584e-10,7.21567081092265e-07,8.30573043839589e-08,2.49640646236495e-10,6.7720574109924e-10,7.66653649439106e-10,6.99040812099222e-08,3.02881949788886e-08,8.07302837953663e-07,3.47846886090759e-07,4.00719556431941e-09,3.28699249126708e-08,5.16654228294722e-09,1.93384152201914e-10,1.60281716409963e-09,2.03209003533822e-07,3.70852367940307e-07,4.40507749739479e-07,1.36022586678866e-06,1.57695519241602e-07,5.60065023095588e-07,1.95508506617505e-07,1.01292246327931e-08,2.6707038162286e-08,4.33910074300454e-07,6.17406794259381e-07,1.20845555084098e-06,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
47,4.75905495408e-13,1.11000612232584e-11,7.05816425028055e-11,2.66921541282564e-10,1.73851123263459e-09,4.11235715861167e-10,1.51085732571168e-07,9.8314720495327e-11,1.13341819180931e-08,2.85140762279289e-10,5.36919980823456e-07,6.64588530869067e-08,3.44746348357738e-10,7.08178216189253e-10,4.77542303387675e-10,6.34375018317511e-08,5.32273514145451e-09,6.98502794672716e-07,3.20260053520277e-07,4.19999730473506e-09,2.72851869755003e-08,4.43018117666757e-09,1.5463768818758e-09,1.74701574957386e-09,1.61899170798511e-07,2.24685933098425e-07,3.60934104533509e-07,1.53530237114265e-06,7.70060409617926e-08,5.58763677197675e-07,2.63033539096055e-07,1.01842643229293e-08,2.52981230892137e-08,5.60437026860642e-07,7.07690573772505e-07,1.16948730247181e-06,9.72435365779757e-07,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
48,1.06003558971578e-12,8.38556701935237e-12,7.01055614450683e-11,1.49348945972266e-10,1.65737220060227e-09,1.68777625495402e-10,1.33515435623531e-07,1.05012140893009e-10,1.08456524366075e-08,3.17278418976159e-10,7.22713247341282e-07,6.17940499173726e-08,3.20157974349526e-10,8.48965158180401e-10,4.6511835579355e-10,5.67160533480566e-08,3.07915479503617e-09,6.34904572881332e-07,2.83783797005757e-07,4.07244460103206e-09,2.58774239998363e-08,4.19819281722656e-09,1.21575375000919e-09,1.73133892835377e-09,1.47891159056769e-07,1.02082816645614e-07,3.27714213316802e-07,1.50871873944619e-06,1.09724499847006e-07,5.11522634007474e-07,4.01633253875019e-07,9.59762444478775e-09,2.31421393628921e-08,6.6626402523066e-07,7.09488743128982e-07,1.07535179625865e-06,1.1891022152955e-06,3.49537131702102e-07,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
49,6.84016824559999e-13,1.00559802499123e-11,6.91645294812271e-11,1.75192028344461e-10,1.66180066934762e-09,2.53541188703978e-10,1.12577905899128e-07,1.0637925515082e-10,1.06099936864776e-08,1.68704912177799e-10,8.86360936991591e-07,5.65427186489439e-08,2.89300032109052e-10,6.29979005380438e-10,4.29332194664165e-10,4.80791251288313e-08,2.78866225109841e-10,5.92108459151171e-07,2.43918061933349e-07,3.66708656591309e-09,2.42460955320746e-08,4.19368499785884e-09,2.49306697293166e-09,1.57219040152102e-09,1.34286540608719e-07,2.97195518161262e-08,2.99670534998841e-07,1.56170990102355e-06,2.27240466896224e-07,4.64931290504767e-07,5.36984900395649e-07,8.60629077000325e-09,2.01960791276107e-08,7.8049103468926e-07,7.22382824500111e-07,1.04449589362688e-06,1.37750797490207e-06,4.82033570111128e-07,1.93173606865276e-07,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
50,7.07937004519643e-13,1.12201329737619e-11,7.3683328880392e-11,3.02913013329551e-10,1.35026134297362e-09,5.12812312773819e-10,1.1187629247583e-07,1.36496765554595e-10,8.54043185703787e-09,1.60354217913159e-10,7.16664397261481e-07,4.50864247928852e-08,6.78715653618118e-10,9.50921248894795e-10,3.82529886890002e-10,4.9550416170153e-08,5.28119122054442e-10,4.65036014514137e-07,2.34174183000765e-07,4.04790978039457e-09,1.97063412310667e-08,3.283768034836e-09,8.98000695312452e-10,1.82193768633572e-09,1.03087463942445e-07,2.19371937384891e-08,2.30523560767207e-07,1.36345642844317e-06,3.22652850290672e-07,4.39358859037718e-07,6.43769215681146e-07,9.25644622541593e-09,2.13248537873054e-08,8.26960641073904e-07,6.99711221816331e-07,8.40175033413433e-07,1.19107305612781e-06,3.53569468023363e-07,1.20935690454411e-07,1.79404930233449e-06,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
51,4.59081880210497e-13,9.83930463206712e-12,7.50540464257628e-11,1.90540528972541e-10,1.64305055502946e-09,1.60833827867954e-10,1.45849085324278e-07,9.43698215420305e-11,9.21830396226279e-09,1.78128619594531e-10,7.54858106079864e-07,4.32660787989155e-08,4.48585896232543e-10,1.00009870946584e-09,3.29696346963572e-10,6.67566264627547e-08,5.35487763613789e-10,4.42076762603212e-07,2.89274599555064e-07,2.27162591113552e-09,1.96059057613869e-08,4.57930380303928e-09,6.65546639109147e-10,1.40549333768392e-08,9.94495248012117e-08,4.80853826823786e-08,2.21445267768413e-07,1.19423823910432e-06,2.37000880789458e-07,4.96604650594364e-07,4.93126562985537e-07,1.25448293897322e-08,2.89714350882299e-08,6.86836682615476e-07,6.83567129791998e-07,7.7580905663408e-07,1.15755636452374e-06,4.19850176597074e-07,1.76646637048291e-07,1.52342586911435e-06,5.43557693483091e-09,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
52,2.61779092877596e-13,7.62318771804608e-12,8.11924009552351e-11,2.83067701790717e-10,1.28576016708288e-09,5.98472258334131e-10,9.82285959734428e-08,1.11894064450898e-10,8.20015543361977e-09,2.7951712274304e-10,8.73763086399665e-07,3.65773120479949e-08,5.88400856858682e-10,7.24830834582382e-10,2.8782649765292e-10,4.43668226221404e-08,2.86363638814366e-09,3.56430478159905e-07,2.01826267313832e-07,1.62585621146039e-09,1.70887339350335e-08,4.18864153721395e-09,3.69899083154289e-10,3.77641933428322e-09,8.07990546132098e-08,8.86700915046992e-08,1.76967379328109e-07,1.00051675150309e-06,1.41328703694001e-07,5.65319619534043e-07,3.7310211183397e-07,8.46249042462134e-09,1.92993316633366e-08,5.85750084172847e-07,6.72939753643173e-07,6.35843904211361e-07,1.23067061712472e-06,5.38563528781789e-07,2.74122255008982e-07,1.34001145868563e-06,3.78682826112719e-09,3.68257259489732e-07,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
53,4.22155619774812e-13,8.10558379964673e-12,7.65181024490373e-11,4.03758976466961e-10,8.80572409147863e-10,1.26272302084509e-10,7.21041796615543e-08,1.26144075574897e-10,7.60899200620218e-09,1.62597766851988e-10,7.0122824428784e-07,2.70905046594515e-08,1.97432839780868e-10,8.16970967695109e-10,2.72759791361602e-10,3.23684923604969e-08,1.72715381697289e-09,2.63103044347244e-07,1.52200824123497e-07,1.44246996111546e-09,1.36587075225791e-08,6.97930903139179e-09,4.41603534055379e-10,3.25804014930597e-09,5.77101977460928e-08,7.19470529435317e-08,1.26278566326368e-07,8.24495898823691e-07,2.46059870333594e-07,4.82225110421652e-07,4.75802894831515e-07,6.63127303395574e-09,1.44431005016358e-08,6.4851241063191e-07,6.47526091161707e-07,4.93751512383459e-07,1.05532591707515e-06,3.9981021089365e-07,1.74757887611998e-07,1.20251609395175e-06,3.05316325501978e-09,2.91065333696833e-07,1.44169501167056e-06,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
54,4.12624988108262e-13,1.01210973626592e-11,7.17241154717366e-11,2.36282762873065e-10,6.9853145283834e-10,2.72034023144054e-10,5.59211994208997e-08,9.70156040280615e-11,8.763476746032e-09,1.94739715562754e-10,5.5313938715454e-07,2.25560568983215e-08,2.85136400469233e-10,6.21930202222548e-10,3.04386377240842e-10,2.54848911143497e-08,7.82358684323271e-10,2.0109874182233e-07,1.20459878089323e-07,1.18556963094805e-09,1.24427390265345e-08,1.33399759042982e-08,4.78870860973101e-10,2.0890770041015e-09,4.4855337948734e-08,4.43810120101254e-08,9.51478011774461e-08,7.16735425308408e-07,9.07785712495607e-08,4.42072396758324e-07,6.36936610924022e-07,5.51672027197504e-09,1.1787883833941e-08,7.88463943542953e-07,6.79439511809749e-07,3.99280941907273e-07,9.24281070239315e-07,2.64421415197198e-07,3.66718402581461e-07,1.16741123570927e-06,2.75983625031481e-09,2.43562447689746e-07,1.60405138688573e-06,1.68262849374996e-06,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
55,2.55557576298117e-13,9.54284366685048e-12,7.50820817908651e-11,3.09572654212129e-10,7.13625535283899e-10,2.00783965505191e-10,4.96128147846462e-08,1.18320640046211e-10,6.93379138537736e-09,2.27610825063839e-10,4.07904174095198e-07,1.88788781471537e-08,2.48567255206963e-10,1.28883530519263e-09,3.89467951063478e-10,2.30194737840458e-08,5.64067514199471e-10,1.66061278869409e-07,1.05066227036262e-07,1.15450818921699e-09,1.04223274870736e-08,3.36750767205967e-08,3.90122466078009e-10,2.61199474339402e-09,3.69537297450888e-08,6.10704095404115e-09,7.83533148743548e-08,6.07198184762625e-07,2.15805097507009e-07,4.03225456036139e-07,7.96655687552975e-07,5.17588000456684e-09,1.09541774466379e-08,8.72906623160543e-07,6.68050287922521e-07,3.32867294760348e-07,7.53203933086901e-07,1.52538231475934e-07,5.11077816015543e-07,1.03062664548278e-06,2.48473336529009e-09,2.14029227216283e-07,1.57899639380921e-06,1.92264930121243e-06,1.20418030131831e-06,0,0,0,0,0,0,0,0,0,0,0,0,0,0
56,4.31949939537044e-13,1.56094632672771e-11,9.84026402806372e-11,4.0984288558412e-10,7.31345543583777e-10,1.839056004268e-10,4.32782430049661e-08,9.43880586515257e-11,4.80612944960253e-09,2.15202351526331e-10,5.5141294069646e-07,1.99165456966073e-08,2.11898762807244e-10,8.10392445422237e-10,3.56353063835088e-10,2.05346223368839e-08,5.3156114347383e-10,1.55532979148423e-07,9.13013443675375e-08,1.08408471280935e-09,1.41224749198713e-08,2.49272522884134e-09,6.08515072765797e-10,2.7802822239844e-08,3.74222457349752e-08,2.64249863243694e-09,7.44313399794135e-08,5.68851844070271e-07,1.14906859722223e-07,3.56812504844634e-07,9.09679924383123e-07,4.6493078274916e-09,9.6995400062833e-09,8.75964866451798e-07,6.13932658117224e-07,3.10061863514868e-07,9.35673830812255e-07,2.44266417524949e-07,6.71219138205072e-07,9.75180105396406e-07,2.16517380760074e-09,1.86663871910104e-07,1.52273057119822e-06,1.98022456068458e-06,1.4468116851388e-06,3.58204799286415e-07,0,0,0,0,0,0,0,0,0,0,0,0,0
57,5.51505931918074e-13,7.6426436624334e-12,7.51325776580294e-11,3.9909631471121e-10,7.0206987419814e-10,1.30114396308328e-10,4.03108885032957e-08,9.52925820481156e-11,2.82043902725268e-08,2.34286270222076e-10,3.89940667056698e-07,1.74636309993443e-08,7.1532062338849e-10,5.12320088224832e-10,3.85612655111438e-10,1.97963500976473e-08,5.28401499930325e-10,1.35046783684625e-07,8.2247660350797e-08,1.05218693945604e-09,9.7289395126813e-09,4.69343182676049e-09,5.70840237504421e-10,6.69443369470838e-09,3.31182967324435e-08,1.62998071679238e-09,6.60538723444666e-08,4.93765764639165e-07,1.21334140995737e-07,3.11419100306433e-07,9.48743927687444e-07,4.81967200648941e-09,9.88511009442875e-09,8.20673379897292e-07,5.44375940457322e-07,2.69389328810624e-07,1.12374361058736e-06,1.91338249688394e-07,7.80874049903163e-07,8.52000762365403e-07,2.27684956784948e-09,1.6438641356817e-07,1.3766772924592e-06,1.91452980333876e-06,1.64274378020608e-06,4.8455464207691e-07,7.08499348068707e-07,0,0,0,0,0,0,0,0,0,0,0,0
58,9.71716270291101e-13,8.87774265474e-12,8.09489000509801e-11,3.26089899745065e-10,4.87253364413487e-10,5.35407576859362e-10,3.5572241867953e-08,1.0922067450791e-10,2.93017827284533e-09,1.90324033602715e-10,2.73306758665528e-07,1.59707333669728e-08,8.64617633085443e-10,7.71044543129076e-10,4.06418780505145e-10,1.7936882506909e-08,5.32836861243949e-10,1.12830684691051e-07,7.12330818290129e-08,1.12023318933926e-09,8.89754238650998e-09,2.16553742924003e-09,6.13910786451727e-10,4.26504107720452e-08,3.05167197981904e-08,5.86793932613198e-10,5.51391274537062e-08,4.18370721062745e-07,2.61259782227529e-08,2.77245481743521e-07,1.11437043630718e-06,4.62623705698152e-09,8.96851494062655e-09,8.43045729430774e-07,5.10009835839401e-07,2.23849106201855e-07,9.39893736927625e-07,3.3170605213967e-07,1.02125784442334e-06,7.30495063705435e-07,1.96171438112447e-09,1.42898258492411e-07,1.24223783924382e-06,1.9578685725342e-06,1.4906557366206e-06,6.7641690926982e-07,5.66163378141552e-07,0,0,0,0,0,0,0,0,0,0,0,0
59,4.64854131110618e-13,8.41025002494829e-12,7.05168860459058e-11,1.66185007427981e-10,6.69541039477163e-10,4.04178187347794e-10,2.87584249672158e-08,1.14985269338803e-10,2.93499466264218e-09,2.13513640837151e-10,3.87979123662751e-07,1.745468193589e-08,5.77170231153315e-10,9.94605227839143e-10,3.05147008117713e-10,1.44130704419212e-08,5.13094487582487e-10,1.07192206696545e-07,5.82568336528736e-08,1.23253097453232e-09,1.54024692449373e-08,5.67913555692729e-09,4.99835136315609e-10,9.0048768875365e-09,2.79864769633677e-08,1.05460999051447e-09,5.32129285052793e-08,4.12687026519297e-07,1.64623184665419e-08,2.29278258171781e-07,1.09667629193918e-06,3.52319448286268e-09,7.26797740871118e-09,7.5170598607875e-07,4.29725343054581e-07,2.18954938683049e-07,1.09187262090522e-06,2.01288720361502e-07,1.14844585570673e-06,7.2846612666424e-07,1.71673002694436e-09,1.17209308210126e-07,1.24908292248999e-06,1.95674738396255e-06,1.6824513071622e-06,5.1900785322995e-07,6.86317462162479e-07,0,0,0,0,0,0,0,0,0,0,0,0
60,1.09859405724388e-12,8.09073809986507e-12,7.2328180084152e-11,3.49203221362335e-10,4.16394359944768e-10,6.40869334137828e-10,2.70736266715385e-08,1.01311260201877e-10,3.86662184645593e-09,2.71845623109424e-10,5.02046609053943e-07,1.5305853716258e-08,3.30932863650964e-10,1.28023407652331e-09,4.43111118544192e-10,1.39637882513022e-08,4.95923817304656e-10,1.0468859906533e-07,5.36378152341361e-08,1.44806181075107e-09,8.72138140812054e-09,3.66261834793051e-09,3.4508127434016e-10,5.83156980115879e-09,2.66386261861247e-08,1.24872049646285e-09,5.17079860785807e-08,3.84526555367195e-07,8.41377122290496e-09,1.97643754873323e-07,9.94944433957059e-07,3.4578342588054e-09,6.92685601140407e-09,6.30332774428713e-07,3.59829909311403e-07,2.07941329365138e-07,1.27480194381191e-06,2.49275983354718e-07,1.2233297613725e-06,6.67698998246842e-07,2.11504831677615e-09,1.04412832406453e-07,1.13565549870873e-06,1.84756388879804e-06,1.93454882874193e-06,3.75439080041937e-07,8.16380697779621e-07,1.04859223908407e-06,0,0,0,0,0,0,0,0,0,0,0
61,2.55223510600402e-13,8.26551169538968e-12,6.97599805627612e-11,2.70478811592427e-10,4.48500006618495e-10,8.94041496557321e-10,3.03833159376257e-08,9.92928990328135e-11,2.78729572528814e-09,1.84791796790029e-10,4.68924290002749e-07,1.73369054914571e-08,8.18271805109997e-10,6.87721617917383e-10,7.78702200567811e-10,1.59349192555592e-08,5.1137758656732e-10,1.21814349400977e-07,5.90201906850062e-08,1.19776204724888e-09,9.36740694296772e-09,2.31930106651537e-09,1.01340673658148e-09,4.66866273696977e-09,3.20992343205446e-08,7.69817203699456e-10,6.17866032243572e-08,4.2304509670733e-07,5.36322602434237e-08,2.06646794435207e-07,8.56788438436405e-07,4.85018772615964e-09,8.47676596229907e-09,5.92852988116798e-07,3.62802733108394e-07,2.36573485940004e-07,1.15666782345925e-06,1.91866641005128e-07,1.00614254695487e-06,7.09207659714775e-07,2.604606083149e-09,1.12020350551938e-07,1.13893282404034e-06,1.69722074886314e-06,1.65512087564818e-06,3.57280484012072e-07,7.67550887348983e-07,9.02393889049661e-07,4.98180560841843e-09,0,0,0,0,0,0,0,0,0,0
62,2.19599732110683e-13,8.84562952757354e-12,6.81986436181977e-11,4.44600424022144e-10,3.47977681465694e-10,4.75022190999416e-10,2.58942753683636e-08,9.46695522288194e-11,2.38606858473486e-09,3.3957904045644e-10,3.73637241281279e-07,1.27330771963093e-08,1.29019968716363e-09,7.5789384746897e-10,2.59362246487297e-10,1.39617675884893e-08,5.84290838017024e-10,1.61792910886469e-07,4.91668024052449e-08,1.14645026923974e-09,6.94364518703906e-09,1.96692263269778e-09,9.01672276071973e-10,3.44322509024349e-09,2.31939854717853e-08,1.02780373825384e-09,8.34682017243969e-08,5.16914738483794e-07,1.47296537342212e-07,1.72332180384843e-07,7.57349850700631e-07,4.17790022191654e-09,7.53066482267247e-09,5.07454602940171e-07,3.0544099095471e-07,3.00663838495262e-07,9.95663589272876e-07,8.51631821501256e-08,9.46301336746216e-07,8.4277254682664e-07,2.17096242420221e-09,9.32038449432419e-08,1.30710528080991e-06,1.83448968494525e-06,1.44196334929614e-06,4.4141092179521e-07,6.51269808546328e-07,9.25171890976347e-07,1.57330749778593e-10,4.33917258717233e-08,0,0,0,0,0,0,0,0,0
63,5.65922182209009e-13,8.08009804552698e-12,8.74565257098229e-11,7.72342265635014e-10,3.25919210661222e-10,1.06774135455067e-09,2.08576805968065e-08,1.06769828611256e-10,2.61487875485832e-09,2.97329928002706e-10,2.98313311323556e-07,1.02212061886167e-08,3.13052761719044e-10,9.26936502518573e-10,1.56951024840648e-09,1.15751042255878e-08,5.23086597100299e-10,2.10433968256952e-07,3.95901221445956e-08,1.87353716034034e-09,4.8855359929648e-09,6.1051643533879e-10,1.32369680908148e-09,2.43944237985775e-09,1.64260578056313e-08,7.567740168229e-10,5.75343868162653e-08,6.29243618099094e-07,1.92925498770183e-08,1.40675419412339e-07,7.37350055710535e-07,3.09984083276865e-09,5.96635043761512e-09,4.54701695314854e-07,2.58848059827209e-07,3.74093773517282e-07,8.91218513978304e-07,2.67726234352558e-07,1.01367166838173e-06,1.02534847922025e-06,2.16255709793133e-09,7.57795271064196e-08,1.58973851870538e-06,2.17259043518968e-06,1.34252226993807e-06,5.64316666874865e-07,5.65293226330981e-07,1.07165804274626e-06,1.99119848191333e-10,2.94516422807192e-08,1.11243651467585e-07,0,0,0,0,0,0,0,0
64,1.64275573381325e-13,1.19640360806943e-11,9.14291563160759e-11,7.96489057919391e-10,2.68935748989669e-09,1.34877968671116e-09,2.33327120468265e-08,1.07804588390333e-10,4.45003550266117e-09,3.82638437680559e-10,2.91470412245341e-07,1.06921954793258e-08,5.53200373505446e-10,1.08983385238048e-09,6.65796477545644e-10,1.27248426142558e-08,8.28596028803052e-10,2.45607849396147e-07,4.39311508443106e-08,1.6297479629552e-09,6.08164582698176e-09,2.70659477423144e-09,7.20779161705972e-10,4.46446437163254e-09,1.91770355046782e-08,6.6564526209856e-10,6.42500633835323e-08,7.41486690495368e-07,5.74119845586396e-09,1.56070472574717e-07,8.18388844230897e-07,3.50849489430708e-09,6.91962763874933e-09,4.99953287400421e-07,2.83606145635509e-07,4.38747461794194e-07,8.66025324945674e-07,3.02186385870092e-07,1.12906557529155e-06,1.21801974821996e-06,1.84960843198079e-09,8.28280249385347e-08,1.8709849471882e-06,2.46130375597072e-06,1.31827011014288e-06,6.04401491347043e-07,5.49981996734429e-07,1.16975231242753e-06,2.01576523031264e-10,3.43234288622955e-08,1.27496526101465e-07,5.28884913342685e-10,0,0,0,0,0,0,0
65,7.26923935575219e-13,1.24499044840912e-11,8.26499937560308e-11,7.56057972186677e-10,7.89181750745063e-10,4.67366575554046e-10,1.81962513419301e-08,9.54270646178611e-11,2.63572111257389e-09,1.94373825440538e-10,1.96395822362902e-07,1.06993491120853e-08,1.00543325034101e-09,3.17616671569839e-09,1.77988054079292e-09,1.12426691113067e-08,5.79156490208268e-10,2.1144851532783e-07,3.37960532868835e-08,2.52585068415692e-09,5.84962872488063e-09,1.72428386530138e-09,1.76684819985457e-09,4.71671826061142e-09,2.04476761776813e-08,8.79021833722871e-10,5.86076195589961e-08,6.48787923557813e-07,3.00225218407806e-09,1.17265807553904e-07,6.96279581547324e-07,4.05048863008922e-09,5.75227672618067e-09,3.94754696823365e-07,2.17846375053813e-07,3.81428056992255e-07,1.02269958423597e-06,4.97378972310943e-07,1.09431104079842e-06,1.0991545902728e-06,1.65086585302461e-09,6.34798479471438e-08,1.79624403265296e-06,2.58138354459622e-06,1.5733335549434e-06,8.22086976918188e-07,6.62853480547066e-07,1.34281147155422e-06,1.31919766371518e-09,3.29457250833137e-08,1.13937977828762e-07,2.30029844237143e-09,4.00004088073808e-07,0,0,0,0,0,0
66,5.69535142726636e-14,8.19496291043535e-12,9.07830784375184e-11,5.18920089681942e-10,3.11937946265727e-10,5.59508819552903e-10,1.91630012029362e-08,1.31916358430913e-10,3.9697795920261e-09,1.66044923721005e-10,2.47994643587343e-07,8.7443198622871e-09,7.95345093396283e-10,2.01502550270967e-09,2.10390445967269e-09,1.03960369787505e-08,5.13889255841118e-10,1.68838068825845e-07,3.50507063864543e-08,1.58048502606865e-09,5.12407202718662e-09,1.60215126011128e-09,4.11446860499084e-09,4.53014128793203e-09,1.64445229480854e-08,9.01402535350664e-10,4.77560430299413e-08,5.29262149881536e-07,1.40444764539006e-09,1.18297792876255e-07,6.56253629421849e-07,3.43937821206825e-09,7.40255709163399e-09,3.7845019791113e-07,2.13984821769229e-07,3.13618393461134e-07,8.77772632700788e-07,6.02348378926098e-07,1.05383952240288e-06,8.76750569765059e-07,2.49256797608678e-09,6.44229692823971e-08,1.46456977186186e-06,2.30857047643041e-06,1.34155732591527e-06,9.46610556695892e-07,5.6929004066819e-07,1.38690490315697e-06,9.42372540027868e-10,2.70942140780847e-08,9.16734377503426e-08,2.77571701235823e-09,2.80394446732482e-07,2.98730724087253e-06,0,0,0,0,0
67,8.85296920408512e-13,7.66596478393057e-12,7.75012898961264e-11,7.99916738659582e-10,1.60730967007944e-09,1.12929796665472e-09,1.90138805834808e-08,1.16683706445885e-10,1.46055083888401e-09,2.21642312902611e-10,1.17888942136e-07,8.98514439567589e-09,6.65274954713651e-10,2.88839474268775e-09,4.40953862867837e-10,1.17489809723689e-08,6.01612210002632e-10,1.5227684646477e-07,3.3187227332375e-08,1.12164378421688e-09,4.70293737593489e-09,1.8667569600729e-09,1.68792728916694e-09,3.17465527682385e-09,1.50605897533291e-08,9.09062790306029e-10,4.49561013716418e-08,4.60328778285429e-07,2.48784642051641e-09,1.07397445410499e-07,5.6464783302166e-07,3.43288005011403e-09,6.04593074464102e-09,3.33094214546171e-07,1.91919473382758e-07,2.77622918458806e-07,7.04886204884623e-07,7.43333499684124e-07,9.00463752241848e-07,7.50712011469968e-07,2.39038693848614e-09,5.93203584260719e-08,1.21643347533073e-06,1.92197157577171e-06,1.06999289575305e-06,1.09910202229672e-06,4.46578551478396e-07,1.26157756558103e-06,8.20227505059705e-10,2.69664835499005e-08,8.13738797265704e-08,2.36525412378685e-09,4.38172431888066e-07,2.73285352001097e-06,1.63174333618112e-06,0,0,0,0
68,4.55286646833308e-13,1.06128624684854e-11,8.54790859792826e-11,2.05590873053596e-10,2.13372861331831e-09,9.54637883911399e-10,1.70358710027472e-08,1.00469884970349e-10,2.28227127421442e-09,2.43341813995714e-10,1.0477825028279e-07,8.69248008869836e-09,3.99363455646312e-10,1.33647685577845e-09,7.65608497530313e-10,1.03375582246893e-08,5.19672296508419e-10,1.32341654089672e-07,3.05212682098873e-08,1.96834971040127e-09,4.95966475120786e-09,1.78604834843844e-09,2.0111913242331e-09,2.75480009362123e-09,1.49442890381949e-08,6.57470502867948e-10,3.94326295462813e-08,4.01616931424599e-07,2.66083909375657e-09,9.50172486873613e-08,5.04295178153202e-07,3.46573983245187e-09,6.02407018785516e-09,2.93091389324723e-07,1.70571133563616e-07,2.34941572078803e-07,5.69944173801421e-07,8.84399197491231e-07,8.31268993271694e-07,6.51802004243598e-07,2.89784645221329e-09,5.3578123103971e-08,1.06933088206673e-06,1.71538001293998e-06,8.67402933399204e-07,1.24178222786882e-06,3.3856577158969e-07,1.22762600460811e-06,7.75855785138796e-10,2.31585806552994e-08,7.37154266532947e-08,2.16949354476705e-09,5.67555399903574e-07,2.53933497173122e-06,1.31449817423368e-06,1.98042987411998e-06,0,0,0
69,1.12235783597801e-13,7.91796259578929e-12,8.13816461880453e-11,6.04051752266762e-10,1.16210776297071e-09,1.29728096933275e-09,1.41131986597103e-08,1.04359142858783e-10,4.57191308780513e-09,2.22263544691552e-10,1.68844365874119e-08,8.82197605393316e-09,1.36212686535557e-09,1.26203703219723e-09,4.18156174534441e-10,8.83276627034683e-09,5.19157944077782e-10,1.24386688138212e-07,2.50413669618407e-08,2.3750849576209e-09,4.72497196774045e-09,5.25077465959056e-10,2.07765934316196e-09,2.90407617679688e-09,1.40561522157074e-08,6.41599085330733e-10,3.74410638906227e-08,3.82100401436873e-07,1.99811555534131e-09,7.83934133224116e-08,4.1575891641189e-07,2.57917027300864e-09,4.81331055678135e-09,2.40554249970242e-07,1.39828805000524e-07,2.25047499793473e-07,6.48290210774198e-07,7.64761358227852e-07,7.094045498485e-07,6.19443200781592e-07,1.60502063206706e-09,4.50469223074086e-08,1.01471101419947e-06,1.69112099594478e-06,9.79278544966746e-07,1.14076526130805e-06,3.8615993940377e-07,1.14553355779265e-06,7.25588427125286e-10,2.42855593971471e-08,6.78931022786181e-08,2.889423260675e-09,4.64280298028077e-07,2.66952092780991e-06,1.49663632704277e-06,2.28502463908126e-06,1.53889509373199e-06,0,0
70,6.75900568302182e-13,9.05857751000517e-12,7.1652660882249e-11,7.07333766942421e-10,4.70769692160019e-10,1.91255413301424e-09,1.30218425912956e-08,1.19383029688761e-10,2.45113918976525e-09,3.35919606947987e-10,1.05524767488316e-08,8.65239867168899e-09,7.5363421814902e-10,2.88819926476482e-09,2.07571026378846e-09,1.17850690217409e-08,8.02906537111815e-10,1.3151464889449e-07,2.28005143590416e-08,2.01373463367615e-09,5.30891881047842e-09,6.04912626337196e-10,2.89984049757389e-09,2.77166387150943e-09,1.45712690566522e-08,6.442030428453e-10,4.55661346508121e-08,3.7520808394613e-07,2.62737074544676e-09,7.07505560293195e-08,3.45280045386713e-07,2.26264140250816e-09,4.67279821198674e-09,2.03870361903583e-07,1.18083117399254e-07,2.32295532717576e-07,7.36491906609669e-07,6.44034860559673e-07,5.92694105619189e-07,6.02003547729342e-07,1.51024692170559e-09,4.00091442455412e-08,9.64714969375911e-07,1.5771800980294e-06,1.11827485150341e-06,9.8776809823288e-07,4.61780864655127e-07,9.76172846143758e-07,7.29097398318237e-10,2.26245609745695e-08,7.36541953832272e-08,3.51179499444884e-09,2.85035332051591e-07,2.518156147393e-06,1.72516344240268e-06,2.65250570465138e-06,1.43108725467067e-06,1.69668992070572e-06,0


==> tables/beam_values_poles.txt <==
x,y
-6.24337356740652,5.09947540338026
-5.12151554427734,2.68226867102218
-4.5961746463824,1.61798213880691
-4.20742741740259,0.881768891519197
-3.86934245147591,0.277542907380232
-3.54989773688371,-0.269086533804439
-3.23227084146198,-0.795098668324084
-2.90323136832605,-1.32347617920345
-2.54471278103458,-1.87550639378932
-2.11700029462293,-2.49079478783582
-1.49005770592147,-3.308606609946


==> tables/beam_values_ritz.txt <==
x,y
2.85936143526314,1.91876613950775
3.28346946974433,2.47494004619209
4.25866232486997,3.57740665943111
3.91292264262352,3.23082716224856
4.04519551329611,3.36964991065101
4.34791885387397,3.65835404572334
4.15881335715974,3.48274032967431
3.5538824628823,2.81804175898304


==> tables/car_conv.txt <==
x_ritz,y_ritz,k_lb,k_aaa,ii,ii2
98.7088329166544,1.1293005421926,32,32,0.85,1
79.561518423947,1.51534562195889,33,27,1.85,2
130.189303441788,2.15956413194488,35,34,2.85,3
141.29005800898,4.286400306606,36,35,3.85,4
141.504725959609,1.55405284541593,37,35,4.85,5
177.78637789325,1.59357424353186,42,37,5.85,6


==> tables/car_pol_aaa_1.txt <==
x,y
35558.3338093912,-160861.337798923
-28862.5876197825,128346.070793421
-618.063320362181,5057.90143565934
-130.117511422429,2574.83677472051
-180.705362174127,1529.38624892919
-85.9663783986389,1070.48454942925
-9.60259098746494,874.29937303847
-2.99228789142105e-05,815.709756954506
-9.37018288952867,740.015692826087
-2.62026035771057,702.421204630109
-2.12300254677823e-13,515.305081781128


==> tables/car_pol_aaa_2.txt <==
x,y
375957.826497483,1790269.02555421
-200831.223291452,-1593182.36768464
-23099.8252063304,-19940.1387926348
-9707.9033980893,-6025.67940690942
-5429.54468546115,-1976.30500073383
-3385.11305953997,-332.607464420424
-2192.09754156753,452.718715201485
-1429.36791545624,846.238403226373
-1158.89974075518,1270.06437492138
-935.858710013511,812.83590318976
-936.820242027547,1656.08012556187
-702.116244114356,1862.89346316964
-627.02839284346,730.534548138816
-509.045255628617,1971.30238998046
-361.902141431464,2027.98404520083
-253.686913681824,2057.68998281009
-175.727879493928,2073.29446702914
-120.318151558842,2081.46024392931
-81.3086602047264,2085.6380519835
-54.0508380664527,2087.67101811142
-35.1139549631442,2088.60168586945
-22.0121757059581,2089.02225489132
-13.0004014893705,2089.23258618405
-6.89673009517757,2089.35040950284
-2.94698299255713,2089.41864063328
-0.719847162562864,2089.46384921795
-428.597441554275,708.767737686345
-299.090757262865,702.644532605822
-2.78888624807254e-13,515.305081781129
-211.086065921442,700.288514431688
-149.67125657499,698.774141999886
-7.43043693430029e-13,815.709717261747
-106.093287240274,697.498249496059
-74.8198382705588,696.409814129841
-52.1937792682498,695.500799895141
-35.7419347884206,694.720508177455
-23.7707219079765,694.007077898333
-15.1182986963583,693.32762452353
-8.98006338286716,692.700315042424
-4.76632548853225,692.170372986591
-2.03521238968048,691.760476915193
-0.497155432129432,691.484863993626


==> tables/car_pol_lb.txt <==
x,y
0,514
0,1000000
0,559.447466034189
0,944.54237804325
0,520.394245048118
0,655.130289025979
0,515.823052993543
0,2186.77386572193
0,532.28234576929
0,753.930378562277
0,542.887728152313
0,5215.39950580772
0,514.60371957956
0,597.278195906801
0,524.330456415051
0,1265.90349642999
0,517.623170257785
0,622.599618982623
0,514.21414196238
0,835.406411649919
0,572.769678091572
0,13826.1989856199
0,527.826538296667
0,1591.45932189276
0,516.624504587913
0,697.144036328945
0,537.507997369639
0,3153.94324212496
0,515.09110668306
0,1067.8143574053
0,522.06202869942
0,551.256718797368
0,584.447256008154
0,518.849658142216
0,514.07785948439
0,37812.552911964
0,674.730414304923
0,529.949413665182
0,793.638533862033
0,565.485577035675


==> tables/car_set_aaa_1.txt <==
x,y
96.2199049418911,307.954879489136
180.485544331811,18.8459080642307
38.5888748775409,174.655655167569
103.747193907597,266.602721392915
223.571995756373,365.55990457898
234.499206829576,280.906332592366
247.795062069213,71.9325758454864
46.7966416690567,385.990527443436
149.342520792588,358.16170611064
62.6052055601981,415.966637882991
249.421979551568,452.49655569422
89.8189992522279,88.5220671463243
95.8133523702699,303.809606218711
21.3753202126036,371.600829947299
50.9783120434304,287.929877850498
25.0816357085444,302.548707376755
159.533064516556,492.375691821747
192.517881198533,83.084832426606
273.078861265979,392.485245735042
32.2251296197682,387.441360034924
256.152297878307,417.549901244635
290.150688553716,396.573382384749
276.037412912071,21.4284368906458
75.3252213225996,433.525935184425
114.754221523467,279.225578077283
7.06922445342299,494.120479230578
81.6736545022975,362.405795268554
12.7705977102385,211.434129410135
274.559617459377,229.684142539791
212.848327556331,457.140254541549
219.066350371071,57.7738596122438
197.630578819609,360.711547652802
240.986861862058,253.345034445906
281.898835167429,37.1013806158537
169.803042036286,56.6812760404687
15.3244721990648,398.569630788087
98.9821986178315,402.82479378198
110.900827134081,359.442701729945
146.750589441886,241.354954903251
123.185331601163,477.828489770775
1,0
8.66666666666667,0
16.3333333333333,0
24,0
31.6666666666667,0
39.3333333333333,0
47,0
54.6666666666667,0
62.3333333333333,0
70,0
77.6666666666667,0
85.3333333333333,0
93,0
100.666666666667,0
108.333333333333,0
116,0
123.666666666667,0
131.333333333333,0
139,0
146.666666666667,0
154.333333333333,0
162,0
169.666666666667,0
177.333333333333,0
185,0
192.666666666667,0
200.333333333333,0
208,0
215.666666666667,0
223.333333333333,0
231,0
238.666666666667,0
246.333333333333,0
254,0
261.666666666667,0
269.333333333333,0
277,0
284.666666666667,0
292.333333333333,0
300,0


==> tables/car_set_aaa_2.txt <==
x,y
197.884285823772,1930.445809098
105.113151046616,4039.5467345902
202.650686961018,6490.55540982558
142.478764754146,216.982230707342
9.23185412967847,110.605329175042
249.960281919612,806.370085836785
213.457051716608,7312.09495614619
238.388220324663,3505.37153595485
78.2982718795595,6806.42989393627
268.807241972248,1687.048345128
107.185615788908,9977.58400374793
133.042709540567,577.723537119643
31.6953291427955,5390.25939012766
48.817199744895,1798.92356168916
203.15863237956,7807.46275950486
231.36476174736,5946.97350421641
284.013298508505,9484.83225196035
257.806873362431,3153.54109647497
295.303174163671,6993.32422953065
242.656465546753,7961.3016486435
107.977029674583,604.125763248795
151.732121726572,41.2837997274218
230.869452555376,4143.67838652385
13.7777490494816,3012.86035595768
16.4374321455283,4047.58691378616
197.239581891347,8912.46355192462
97.5910958819416,5188.7498305723
58.704306434356,6742.93341109548
5.58192090007055,9262.45598845203
4.50755856379586,3285.43073677776
163.79390660529,3063.06687706941
291.381538265856,1634.09107649765
80.072129752486,5727.65863754396
263.205815204123,2902.32530027087
256.470369253198,3642.30669127881
242.461398811847,8705.5308259249
63.4610780461274,4333.49668126982
223.34510048354,6362.75801800771
206.705979352792,617.471752869366
232.86445260093,978.27589989537
171.980468285065,4949.82982002403
243.764476489564,7211.98474789594
198.012319624077,8435.06651853566
213.283063908099,2348.94139479986
24.6355718813108,6006.27129923035
253.043896037719,2015.93637957469
55.3907376216962,4956.79527533309
297.921192200264,9361.7763265909
23.0619496066292,4030.67168691057
205.448908178137,9982.13192472982
244.270777726527,1567.6031370652
32.3425811563528,5635.60154981406
167.035732082502,3357.13399976979
186.429124730363,8886.54380646541
298.791883857842,925.98112893175
149.715308280804,7790.86805330343
18.2204661565881,9157.30186015765
60.2839566386132,712.292917575454
164.932258050628,3673.09387779352
183.115070829843,1750.60515303683
44.7152926037695,9193.15841404125
267.648555710986,3276.78933346753
209.74667261957,361.882623631512
289.407853556245,6285.77967607316
118.892997080448,2644.24969566949
155.102930569482,3064.00783790633
34.3966663587797,4734.71568003902
165.627874388244,9356.4234874612
88.2600550172504,195.586209695807
249.882717746044,5230.21105146457
79.1703744704563,7934.42040956373
191.900492322578,6264.15436568383
9.46037369395957,6339.14502763044
91.9477300871737,6048.32536527868
132.782612648689,8648.26805430942
221.009775445703,1764.22234749543
212.237910265343,3627.26931992661
212.162461206071,9100.0562627197
92.8077821200896,1195.02773602095
225.819320679647,2138.31097995079
21.1173451272568,960.867350349014
53.0011986467877,1681.11826532035
31.1046380482404,2862.97855580368
254.180175495164,9722.03545695957
273.860357172268,7437.88903720794
257.900310540569,4203.47022596368
238.804418957797,9681.71635080832
25.5735086179481,5708.25560835218
92.4772542916331,1272.63171726126
214.477377228638,3834.58336047627
44.143445069878,5148.54693526204
198.630472615117,220.015602139357
292.026100104299,3508.3965081192
263.268334747112,2407.54784106651
46.4984417995009,752.768762212594
206.009495621446,4508.80468925082
244.580557231577,3077.01762085567
190.124514005126,3320.83806276565
66.1291773311614,1666.52958946638
157.735893125697,9670.30370902629
202.723622852002,98.3465369649239
276.432998881848,3753.05396841774
182.795722316221,8333.91620418542
203.17578837926,1487.74838311772
171.849931637258,7965.1941318396
63.1603000181213,8542.97287995462
232.506793591497,7581.38572568005
199.154435624066,1869.55913232933
254.536781111165,7748.98298249103
283.477015686412,4410.63080182026
267.097504974803,5640.86090198474
113.420229544332,6001.74852154864
112.456974389145,6910.90248112537
34.9156404206245,203.314248784038
229.778068424551,7126.65128054651
124.32144108524,5404.20853801127
50.5503137206801,4167.09989893019
191.665456961153,9054.83735345597
73.8113661235795,4992.48228156235
165.856890818473,8191.7577524168
286.285304305122,9110.29504410514
24.051616949293,5951.28622794856
200.698792758207,9179.35492342999
232.245005636537,3850.63022757161
130.30848833059,36.948020015255
51.0143039955183,7410.93824143582
38.3391875659845,4125.91881051564
79.5555918982298,462.789273101678
10.7835112625898,9947.69934589946
181.741415879776,6286.08777357177
230.924651298726,6890.03240564925
109.683251714495,3842.24601149723
12.7969283835306,3154.38752328985
211.898502373448,8022.65494755088
24.6929944895205,9368.42592402635
117.154784532577,1647.82896939562
277.799909586994,3468.26690386393
254.781386881697,4918.59082585443
176.373650560215,9901.03107686055
66.5965674475661,2336.26657121794
225.30139498378,8951.96222644879
109.961338278661,2032.4288266724
7.69703522893429,8293.10413176844
46.571889512828,5960.85283695048
291.484935640569,4697.97341830156
108.149112100843,9557.32123068928
209.624370228316,1485.250176599
178.76208975908,2119.38422732155
228.852334362839,2536.53090891489
24.6893503114255,6573.51329519129
227.729741081494,9098.54713385935
16.4752155119819,6762.20219272215
28.0724561372912,7593.56584277699
174.867130212968,5820.38392807621
298.33131164543,2250.76898799919
205.394024648329,2468.23610935896
127.068532842076,8530.42701192385
148.188760786125,7923.42210490242
35.3640064749175,8247.58189544687
126.125924809494,2134.46574298992
8.36849342032678,6726.39801737609
204.610164745004,3964.80050534989
148.247472465635,7575.29351391844
146.344985896955,7378.56093939395
173.47039991339,9038.78365403294
143.164109981333,2932.82768986723
295.492797420635,3862.68657385682
99.7022469808945,3190.16621253418
45.3850085901649,4343.24008045627
122.598421050825,123.589536065656
35.8483160142045,8371.07817034425
86.0607685610242,1403.97423152008
224.693654226907,3210.64364578889
193.158554046054,4319.44017159937
66.7188192104045,4333.52984014722
155.555406137468,5118.39709670507
168.228991046266,6942.18471357277
207.770942292926,4354.05698539536
238.940195265509,1435.39458246549
60.4500762979577,3336.5923805004
224.463890900355,8488.73700309427
42.9632784812126,1585.32694298373
215.985295223539,391.427427353522
27.8652403544193,2575.45365860256
56.7905104202651,8993.68475641227
264.897334262238,1285.41575677262
60.3528195106745,6689.7938193917
58.8455328795223,4734.15830027521
287.887717079923,3996.55783404375
188.075769802516,7288.03536138935
124.501989407933,7141.69608635375
19.8435405225678,8413.32963031183
259.381504157745,156.463398861549
264.434343354638,882.79038099155
38.1438300737659,761.997217004908
78.5717978319491,6907.62934850626
180.242815190421,5861.01000271099
184.736413001992,6958.97248688029
7.3484073136142,9880.98969268593
173.253982299803,1812.6009078717
197.716282811737,5775.02743424774
165.716119227213,644.770646374878
95.2062435327607,4845.03603560928
237.13170634115,2790.04137555912
219.081068159615,9679.43859700195
276.04846964224,705.426898856099
201.329411861143,5634.42653705355
223.575412526032,7333.31723452
32.3376985277976,743.050228667733
68.9183106129546,5541.03865410011
68.7011416289577,5581.70444788369
8.53060635657573,3281.06965456514
234.562924371085,9724.42476928504
270.980338971869,6653.43517280989
196.437918452181,5132.2474741235
142.299863977157,3714.64653172945
111.484358182479,47.7478238689011
227.925008539174,1987.65988609298
274.686334815602,6010.99873257484
8.29895561833355,4999.05066965482
52.9060233504735,4649.13800177132
44.0917683757398,8047.74946397345
254.879102455926,2795.85542132641
200.318732944442,8194.55781605063
34.5802479529205,3901.32810570971
181.548156722686,2550.76841280687
125.096931630005,2915.89860447303
29.2517525564397,2661.88915108025
214.364602455498,9167.7302724709
203.769819314601,8950.03178640383
182.439142014334,3148.33173200283
243.258517872273,8783.58828949968
17.4486830952593,4245.37038036803
193.143320989731,8992.76581453532
32.5921310771398,3660.37103439993
102.510007287247,8763.29948801018
111.639068136083,9113.03194870597
1.15586037339009,4361.53427120183
273.784053374714,9441.79372265769
9.41694959281525,1314.3271523549
288.997652102592,8056.46279638763
267.824766998116,6909.09740505472
56.4947652904242,2826.64732090997
278.940773566274,9673.17459155453
142.864839611574,719.515865157034
100.729287160077,757.134688199362
232.779629668474,3858.65170204847
167.879574294914,6118.61058831754
274.741444173932,9282.12813508574
189.783496500049,6368.89260966686
1,0
2.20080321285141,0
3.40160642570281,0
4.60240963855422,0
5.80321285140562,0
7.00401606425703,0
8.20481927710843,0
9.40562248995984,0
10.6064257028112,0
11.8072289156626,0
13.0080321285141,0
14.2088353413655,0
15.4096385542169,0
16.6104417670683,0
17.8112449799197,0
19.0120481927711,0
20.2128514056225,0
21.4136546184739,0
22.6144578313253,0
23.8152610441767,0
25.0160642570281,0
26.2168674698795,0
27.4176706827309,0
28.6184738955823,0
29.8192771084337,0
31.0200803212851,0
32.2208835341365,0
33.421686746988,0
34.6224899598394,0
35.8232931726908,0
37.0240963855422,0
38.2248995983936,0
39.425702811245,0
40.6265060240964,0
41.8273092369478,0
43.0281124497992,0
44.2289156626506,0
45.429718875502,0
46.6305220883534,0
47.8313253012048,0
49.0321285140562,0
50.2329317269076,0
51.433734939759,0
52.6345381526104,0
53.8353413654619,0
55.0361445783133,0
56.2369477911647,0
57.4377510040161,0
58.6385542168675,0
59.8393574297189,0
61.0401606425703,0
62.2409638554217,0
63.4417670682731,0
64.6425702811245,0
65.8433734939759,0
67.0441767068273,0
68.2449799196787,0
69.4457831325301,0
70.6465863453815,0
71.8473895582329,0
73.0481927710843,0
74.2489959839357,0
75.4497991967872,0
76.6506024096386,0
77.85140562249,0
79.0522088353414,0
80.2530120481928,0
81.4538152610442,0
82.6546184738956,0
83.855421686747,0
85.0562248995984,0
86.2570281124498,0
87.4578313253012,0
88.6586345381526,0
89.859437751004,0
91.0602409638554,0
92.2610441767068,0
93.4618473895582,0
94.6626506024096,0
95.863453815261,0
97.0642570281125,0
98.2650602409639,0
99.4658634538153,0
100.666666666667,0
101.867469879518,0
103.068273092369,0
104.269076305221,0
105.469879518072,0
106.670682730924,0
107.871485943775,0
109.072289156627,0
110.273092369478,0
111.473895582329,0
112.674698795181,0
113.875502008032,0
115.076305220884,0
116.277108433735,0
117.477911646586,0
118.678714859438,0
119.879518072289,0
121.080321285141,0
122.281124497992,0
123.481927710843,0
124.682730923695,0
125.883534136546,0
127.084337349398,0
128.285140562249,0
129.4859437751,0
130.686746987952,0
131.887550200803,0
133.088353413655,0
134.289156626506,0
135.489959839357,0
136.690763052209,0
137.89156626506,0
139.092369477912,0
140.293172690763,0
141.493975903614,0
142.694779116466,0
143.895582329317,0
145.096385542169,0
146.29718875502,0
147.497991967871,0
148.698795180723,0
149.899598393574,0
151.100401606426,0
152.301204819277,0
153.502008032129,0
154.70281124498,0
155.903614457831,0
157.104417670683,0
158.305220883534,0
159.506024096386,0
160.706827309237,0
161.907630522088,0
163.10843373494,0
164.309236947791,0
165.510040160643,0
166.710843373494,0
167.911646586345,0
169.112449799197,0
170.313253012048,0
171.5140562249,0
172.714859437751,0
173.915662650602,0
175.116465863454,0
176.317269076305,0
177.518072289157,0
178.718875502008,0
179.919678714859,0
181.120481927711,0
182.321285140562,0
183.522088353414,0
184.722891566265,0
185.923694779116,0
187.124497991968,0
188.325301204819,0
189.526104417671,0
190.726907630522,0
191.927710843373,0
193.128514056225,0
194.329317269076,0
195.530120481928,0
196.730923694779,0
197.931726907631,0
199.132530120482,0
200.333333333333,0
201.534136546185,0
202.734939759036,0
203.935742971888,0
205.136546184739,0
206.33734939759,0
207.538152610442,0
208.738955823293,0
209.939759036145,0
211.140562248996,0
212.341365461847,0
213.542168674699,0
214.74297188755,0
215.943775100402,0
217.144578313253,0
218.345381526104,0
219.546184738956,0
220.746987951807,0
221.947791164659,0
223.14859437751,0
224.349397590361,0
225.550200803213,0
226.751004016064,0
227.951807228916,0
229.152610441767,0
230.353413654618,0
231.55421686747,0
232.755020080321,0
233.955823293173,0
235.156626506024,0
236.357429718875,0
237.558232931727,0
238.759036144578,0
239.95983935743,0
241.160642570281,0
242.361445783133,0
243.562248995984,0
244.763052208835,0
245.963855421687,0
247.164658634538,0
248.36546184739,0
249.566265060241,0
250.767068273092,0
251.967871485944,0
253.168674698795,0
254.369477911647,0
255.570281124498,0
256.771084337349,0
257.971887550201,0
259.172690763052,0
260.373493975904,0
261.574297188755,0
262.775100401606,0
263.975903614458,0
265.176706827309,0
266.377510040161,0
267.578313253012,0
268.779116465863,0
269.979919678715,0
271.180722891566,0
272.381526104418,0
273.582329317269,0
274.78313253012,0
275.983935742972,0
277.184738955823,0
278.385542168675,0
279.586345381526,0
280.787148594378,0
281.987951807229,0
283.18875502008,0
284.389558232932,0
285.590361445783,0
286.791164658635,0
287.991967871486,0
289.192771084337,0
290.393574297189,0
291.59437751004,0
292.795180722892,0
293.995983935743,0
295.196787148594,0
296.397590361446,0
297.598393574297,0
298.799196787149,0
300,0


==> tables/car_set_lb.txt <==
x,y
1,0
16.7368421052632,0
32.4736842105263,0
48.2105263157895,0
63.9473684210526,0
79.6842105263158,0
95.4210526315789,0
111.157894736842,0
126.894736842105,0
142.631578947368,0
158.368421052632,0
174.105263157895,0
189.842105263158,0
205.578947368421,0
221.315789473684,0
237.052631578947,0
252.789473684211,0
268.526315789474,0
284.263157894737,0
300,0
1,0
1,26.8421052631579
1,53.6842105263158
1,80.5263157894737
1,107.368421052632
1,134.210526315789
1,161.052631578947
1,187.894736842105
1,214.736842105263
1,241.578947368421
1,268.421052631579
1,295.263157894737
1,322.105263157895
1,348.947368421053
1,375.789473684211
1,402.631578947368
1,429.473684210526
1,456.315789473684
1,483.157894736842
1,510
300,0
300,26.8421052631579
300,53.6842105263158
300,80.5263157894737
300,107.368421052632
300,134.210526315789
300,161.052631578947
300,187.894736842105
300,214.736842105263
300,241.578947368421
300,268.421052631579
300,295.263157894737
300,322.105263157895
300,348.947368421053
300,375.789473684211
300,402.631578947368
300,429.473684210526
300,456.315789473684
300,483.157894736842
300,510
1,510
16.7368421052632,510
32.4736842105263,510
48.2105263157895,510
63.9473684210526,510
79.6842105263158,510
95.4210526315789,510
111.157894736842,510
126.894736842105,510
142.631578947368,510
158.368421052632,510
174.105263157895,510
189.842105263158,510
205.578947368421,510
221.315789473684,510
237.052631578947,510
252.789473684211,510
268.526315789474,510
284.263157894737,510
300,510


==> tables/gun_error.txt <==
x1,x2,x3,y1,y2,y3,y4,y5,y6
1,0,0,0.738634690829182,0.738634690829182,0.738634690829182,0.175176159840651,0.175176159840651,0.175176159840651
2,2,1,0.47184740456097,0.0389972454898088,0.0558843619551356,0.100699924866795,0.0137621907180209,0.0119684193695979
3,4,2,0.12281059457877,0.00260961040636937,0.00549952135785802,0.0303108406199597,0.00106229881406036,0.00107780319392571
4,6,3,0.0405134887059601,0.000311929255052693,0.000716205646960966,0.0088009792069375,0.000131403926372396,0.000221518671841153
5,8,4,0.0344111116315409,6.57006313539012e-05,0.000215814215949073,0.00740026558531737,2.78737854568074e-05,5.68946620260023e-05
6,10,5,0.00317030443399283,7.92362601295765e-06,5.00934918578314e-05,0.00072661901064557,3.36297481844873e-06,1.18981306443794e-05
7,12,6,0.00306858474759541,2.51416615840262e-06,7.99441672168694e-06,0.000704630410017187,1.06717697628604e-06,1.91697763905127e-06
8,14,7,0.000932555912605453,1.40613201361052e-07,8.75614017120973e-07,0.000195652319160589,5.96542248719903e-08,2.12072194117393e-07
9,16,8,0.000776063071115165,3.4615688990557e-08,1.20719431309944e-07,0.000157311279593432,1.46868355318504e-08,3.9058999129954e-08
10,18,9,4.17263793760598e-05,3.9313475188223e-09,7.96155548777227e-08,1.13275490090259e-05,1.66835441755612e-09,1.70009877243307e-08
11,20,10,3.62876785102746e-05,3.18888479412154e-10,3.11269845210611e-09,9.65168686067764e-06,1.35227206925119e-10,1.03488805959763e-09
12,22,11,3.40571888872633e-06,5.13580367524688e-11,1.39840980381163e-09,7.70172980422735e-07,2.17886791019729e-11,2.68809235369763e-10
13,23,12,2.89157066895128e-06,8.75956273516102e-12,1.71969192964029e-10,6.42384417389787e-07,3.71752246406673e-12,6.44816552033068e-11
14,24,13,4.06523171430847e-06,2.02994067113859e-12,2.47309265692277e-11,9.16318461350673e-07,8.60571193397207e-13,6.00643673686571e-12
15,25,14,2.96148730118227e-06,7.15455835196443e-13,4.31167533012902e-12,6.2297061779588e-07,3.03237481560516e-13,1.76955640669538e-12
16,26,15,4.66544149134668e-07,3.56633147723587e-13,1.20436973751726e-12,9.53443963700142e-08,1.51511568222056e-13,4.31168624618885e-13
17,27,16,4.43716344768896e-07,7.16969173244922e-14,5.5782544797885e-13,9.07726968504103e-08,3.03555607619143e-14,2.38168533160109e-13
18,27,17,5.88140119782988e-09,7.16969173244922e-14,1.295712561304e-13,2.07814648232735e-09,3.03555607619143e-14,5.43949614999993e-14
19,27,17,4.91801554834569e-09,7.16969173244922e-14,1.295712561304e-13,1.74198413387827e-09,3.03555607619143e-14,5.43949614999993e-14
20,27,17,6.85744120605011e-10,7.16969173244922e-14,1.295712561304e-13,1.48090997793905e-10,3.03555607619143e-14,5.43949614999993e-14
21,27,17,3.95278363983827e-10,7.16969173244922e-14,1.295712561304e-13,1.21651214973098e-10,3.03555607619143e-14,5.43949614999993e-14
22,27,17,1.10887102269224e-10,7.16969173244922e-14,1.295712561304e-13,2.59778454018026e-11,3.03555607619143e-14,5.43949614999993e-14
23,27,17,1.84854018025609e-10,7.16969173244922e-14,1.295712561304e-13,3.71353487413276e-11,3.03555607619143e-14,5.43949614999993e-14
24,27,17,1.72083155145707e-11,7.16969173244922e-14,1.295712561304e-13,4.13582392434721e-12,3.03555607619143e-14,5.43949614999993e-14
25,27,17,1.56393219246703e-11,7.16969173244922e-14,1.295712561304e-13,3.70232634796092e-12,3.03555607619143e-14,5.43949614999993e-14
26,27,17,8.96300621318323e-12,7.16969173244922e-14,1.295712561304e-13,1.80744667630581e-12,3.03555607619143e-14,5.43949614999993e-14
27,27,17,7.92655536133179e-12,7.16969173244922e-14,1.295712561304e-13,1.63615848229199e-12,3.03555607619143e-14,5.43949614999993e-14
28,27,17,2.3969238728116e-12,7.16969173244922e-14,1.295712561304e-13,4.92427909222702e-13,3.03555607619143e-14,5.43949614999993e-14
29,27,17,1.96918437262772e-12,7.16969173244922e-14,1.295712561304e-13,3.98491552711831e-13,3.03555607619143e-14,5.43949614999993e-14
30,27,17,3.69535120059207e-13,7.16969173244922e-14,1.295712561304e-13,8.15243923209875e-14,3.03555607619143e-14,5.43949614999993e-14
31,27,17,3.25294749079862e-13,7.16969173244922e-14,1.295712561304e-13,7.38877986582668e-14,3.03555607619143e-14,5.43949614999993e-14
32,27,17,2.39034380515182e-14,7.16969173244922e-14,1.295712561304e-13,4.48641703741383e-15,3.03555607619143e-14,5.43949614999993e-14


==> tables/gun_residue.txt <==
x,y_ 1,y_ 2,y_ 3,y_ 4,y_ 5,y_ 6,y_ 7,y_ 8,y_ 9,y_10
1,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf
2,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.000889626543835466
3,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.000888840504694919
4,Inf,0.000539896312137281,Inf,Inf,Inf,0.000620693161504154,Inf,Inf,Inf,0.0011755575654025
5,0.000310041830659736,0.000844622854319369,Inf,Inf,Inf,0.000352791856247462,Inf,Inf,Inf,0.00124486970000711
6,0.000634198461928344,0.000471388599684768,Inf,Inf,Inf,0.00109176824089239,Inf,Inf,Inf,0.000683886721269491
7,0.000358718167674584,0.00062217453661592,Inf,Inf,Inf,0.000758269259682319,Inf,Inf,Inf,0.000791556367507402
8,0.000254268873426514,0.000552955227923121,Inf,Inf,Inf,0.000281155575833936,Inf,Inf,Inf,0.0005661704866415
9,0.000126511022160665,0.000778312032652676,Inf,Inf,Inf,0.000114825800395693,0.000585990889808642,Inf,Inf,0.000977003294399714
10,0.000310572841079638,0.000733158742870513,Inf,0.000237062940663863,Inf,0.000215699599463031,0.000581107141511491,Inf,Inf,0.000974461000279857
11,0.000484659140720218,0.000173259817422055,Inf,0.000449215440958432,Inf,0.000309128232176613,0.000237721007692478,Inf,Inf,0.000562015498839327
12,0.000119203287484027,0.000206073756317722,Inf,0.000413657806722202,Inf,0.000150359672956641,0.0001665919929652,Inf,Inf,0.000379489737946633
13,5.61474169005801e-05,8.83565049540909e-05,Inf,0.000263493537578939,Inf,4.31008794900523e-05,6.35360917387632e-05,Inf,Inf,0.000152359014376436
14,2.68386442789401e-05,0.000104861841623298,Inf,0.000149666943271035,Inf,2.67357510096224e-05,8.68026128499585e-05,Inf,Inf,0.000196399232056198
15,3.6679077875226e-05,0.0004226856022168,0.00121098111944099,6.8759860699554e-05,Inf,3.88842473089935e-05,0.000332629377531059,Inf,Inf,0.000511013890384616
16,3.60210496439024e-05,6.38816919133022e-05,0.000136235555171148,0.000267686215041052,Inf,5.16638090257495e-05,4.30384961013841e-05,Inf,Inf,5.01468564463988e-05
17,2.32589508499321e-05,2.77912022569088e-05,0.000207160549179056,0.0002156386637427,Inf,2.77974470194988e-05,2.91918947859215e-05,Inf,Inf,4.05892882689274e-05
18,1.1027313061356e-05,1.09547611503836e-05,0.000367444558153035,0.000133260242329943,Inf,1.04050723614507e-05,1.03815025640365e-05,0.000151761172452083,Inf,9.19845635971635e-05
19,5.50232432725442e-06,2.19243109453647e-05,0.000321924305611055,9.15271228871338e-05,Inf,5.35091860039498e-06,1.67561209000525e-05,0.000187593571260453,0.00360550223050453,0.00012492680056084
20,1.52872763587097e-05,4.82409268680626e-05,0.000695807781727278,7.91216091595088e-05,Inf,1.10870076480119e-05,1.4014331937722e-05,0.000135786985995426,0.00197557049276329,9.23835554528296e-05
21,8.0743836492751e-06,1.04953032353342e-05,6.80083938747476e-05,0.000181960049980103,Inf,7.22458405622178e-06,5.34416578083624e-06,3.77630544128232e-05,0.000385944887113458,1.52690913260792e-05
22,3.13445877675147e-06,2.81699454606324e-06,2.1606752807756e-05,8.27425365110258e-05,Inf,2.51782519133184e-06,1.31252375239632e-06,9.45393504858601e-06,0.00057954368503993,4.367409978434e-06
23,1.53907962468793e-06,6.86328269130888e-07,9.47458210828437e-06,3.96204142261717e-05,0.00125783969307457,1.52457384796416e-06,5.6286394249597e-07,7.94827500419111e-06,0.00104943011158854,5.3141152481828e-06
24,8.5459661976711e-07,1.0206546026271e-06,1.68961681184983e-05,3.40262742467207e-05,0.000869116593377517,6.98176080544839e-07,9.93793741148474e-07,2.1899777294739e-05,0.00053805478649612,1.92642905209748e-05
25,1.98782032907892e-06,1.28487116020893e-06,2.0923246431267e-05,9.3977481586546e-05,0.000917838933412725,1.22009617427439e-06,1.17562888603232e-06,3.35893435851957e-05,0.000461125789494161,6.01697828772734e-05
26,1.6964623588876e-06,1.42739672416756e-06,8.60552382644263e-06,5.71653789581375e-05,0.000552313349040897,6.693764409612e-07,7.73845327398692e-07,2.33228886239839e-05,0.000101755387245608,3.13746104475573e-06
27,4.32985344123452e-07,3.77423294259048e-07,1.38726990659476e-05,1.85680380113273e-05,0.00084299552144676,4.12116068619826e-07,2.14746598983523e-07,1.55460015421004e-05,3.87625102779633e-05,2.09944731044163e-06
28,2.24220173138619e-07,1.05072166742822e-07,1.35147519529169e-05,1.00836080128378e-05,0.000670634846864565,2.16089506617715e-07,8.61245009895034e-08,1.46081382683122e-05,3.246283738737e-05,2.51324741098892e-06
29,1.4449598666726e-07,1.43341541629353e-07,2.84830874508822e-05,1.2892543138039e-05,0.000956124756372515,1.08272172243881e-07,9.90861851526719e-08,3.29964936184427e-05,5.04469202807232e-05,6.7508187885667e-06
30,1.43948425640401e-07,1.29690875358974e-07,3.06518140956521e-05,1.56118694615494e-05,5.52975418021387e-05,5.19826158372043e-08,5.75711208700956e-08,2.67818605459481e-05,3.43298992279897e-05,1.00781301090428e-05
31,1.40187866584534e-07,8.67734333696395e-07,1.76916422121005e-05,1.18075682267851e-05,4.22766456588493e-05,3.70060183938952e-08,2.46770689912205e-08,1.32100982342474e-05,1.14433469239841e-05,2.93812332229064e-06
32,3.09980525205679e-08,1.98539092271582e-08,9.5677853859364e-06,3.13349916852816e-06,9.28481752675722e-06,1.54373208773328e-08,6.35223062797132e-09,3.00352880812189e-06,2.92227562280714e-06,1.8788935285758e-06
33,9.4334852170682e-09,3.55866779239214e-09,3.05707637436096e-06,9.88474139268702e-07,3.17566988734837e-06,5.63626939856357e-09,1.13929915083467e-09,9.02412135289357e-07,9.21667627033997e-07,7.6286264072827e-07
34,4.62757581226328e-09,3.41979662331466e-09,3.35331017099343e-06,7.20481105039695e-07,3.50117040764112e-06,2.45639260152159e-09,8.31839187951283e-10,7.21744204313053e-07,7.42644011986441e-07,6.47502326571052e-07
35,6.11049991246828e-09,3.55908105815304e-09,3.48513735405478e-06,1.02684128574034e-06,3.61614591793376e-06,1.26856879232794e-09,4.57317059213575e-10,4.13771270606484e-07,4.28107179757822e-07,3.85564879266322e-07
36,1.57815746924131e-09,5.22862283470461e-10,4.02430291583575e-07,2.51720392696754e-07,4.05327806800208e-07,5.98116095256152e-10,1.18077737174543e-10,8.47312002233407e-08,8.50850419698477e-08,6.10019226278114e-08
37,8.30722084820352e-10,1.88767584009094e-10,1.44070139640884e-07,1.45912304727235e-07,1.45423544506203e-07,1.84226651157075e-10,2.27332356206945e-11,1.57166467673463e-08,1.57551860465292e-08,1.18207429112472e-08
38,1.73221546464569e-10,2.11780058889666e-11,2.76544147097627e-08,3.15518965645686e-08,2.92363759150479e-08,3.84882953533469e-11,2.45083247626698e-12,2.869919325345e-09,3.00918499323173e-09,2.90887390604749e-09
39,5.19322452152466e-11,1.49154141029207e-11,2.31614263312948e-08,1.27139492725897e-08,2.49289341890368e-08,1.89805066703339e-11,2.76723503723974e-12,3.77788243921349e-09,4.01925650908276e-09,4.28719853565003e-09
40,1.3430794792059e-10,1.51488410933144e-10,3.33498216523816e-07,2.57955629753896e-08,3.72539892422599e-07,2.2127786080077e-11,2.25622289424826e-12,3.01527126209694e-09,3.20613769074277e-09,3.4095217562126e-09
41,2.73415133067733e-11,3.29599854581798e-12,3.8856882755702e-09,6.81043243889712e-09,4.04291576492771e-09,5.02902317217758e-12,3.08813600438186e-13,3.28386423805606e-10,3.38989531813342e-10,2.87726216746934e-10
42,1.21088314137988e-11,9.10334978626428e-13,1.02307262324649e-09,3.52841602052574e-09,1.06123227031042e-09,1.42196252623299e-12,5.68555489495025e-14,5.83993824938705e-11,6.01974016856925e-11,5.3494106607982e-11
43,2.70177447410864e-12,1.14632682589773e-13,2.26094991476397e-10,8.34636768565807e-10,2.46380665776863e-10,2.44290485255904e-13,6.01820050538003e-15,8.75026474810779e-12,9.43680705438063e-12,1.0836147597001e-11
44,5.8110659962817e-13,5.54371419842149e-14,1.29117703884022e-10,2.48714618738975e-10,1.43113594594177e-10,4.09891991965555e-14,3.8571054974821e-15,3.88885826181975e-12,4.26189376631981e-12,5.4485495761513e-12
45,4.46558008738318e-13,6.70209654588952e-14,1.71575614947572e-10,1.68119027681161e-10,1.92206156128708e-10,1.16840808153604e-14,3.4639560565811e-15,2.09987786747795e-12,2.33251585774908e-12,3.25056651848319e-12
46,9.04217516974696e-14,6.59170617604364e-15,1.24036811275669e-11,3.55012689314551e-11,1.34232697753735e-11,7.4297892873199e-15,3.36021951593446e-15,5.44391451277077e-13,5.86756825143916e-13,6.50186132992257e-13
47,4.5234667805266e-14,2.69730873659096e-15,4.36975095724201e-12,1.96782670877889e-11,4.73239626385241e-12,3.9903120662612e-15,3.34657377914719e-15,1.19293801201835e-13,1.28283317432991e-13,1.46939305021169e-13
48,6.28620233010629e-15,1.50204139213254e-15,5.75832877887047e-13,2.87734528898904e-12,6.54586189427766e-13,3.13234239549234e-15,3.34673306685921e-15,1.930364767645e-14,2.22460864312478e-14,3.25738916699166e-14
49,1.19983426528371e-15,1.49507461648548e-15,2.53033237013222e-13,6.32741997527875e-13,2.92445930502504e-13,3.10835942740345e-15,3.34639501169237e-15,7.7044049427121e-15,9.93144034741273e-15,1.37259967409402e-14
50,8.39482923834405e-16,1.49815002782353e-15,2.57981970816775e-13,2.95175807505342e-13,3.01899922649269e-13,3.10663914130033e-15,3.34620769873577e-15,4.37899597290323e-15,6.7641551860358e-15,6.84289188999924e-15
51,6.63690292420277e-16,1.49394444079048e-15,4.15192068981463e-14,1.19880586976128e-13,4.71516194603278e-14,3.10659446792771e-15,3.3479752749723e-15,3.2607038281874e-15,5.84425545930895e-15,2.61737603126426e-15
52,6.43581523735171e-16,1.49121470249514e-15,9.887847573064e-15,4.44333942720909e-14,1.18282422141838e-14,3.10633736676855e-15,3.34630745022327e-15,3.18690017175017e-15,5.79801528714725e-15,2.35988983674032e-15
53,6.36448258534595e-16,1.49848157542762e-15,4.18124663003569e-15,7.40657155331639e-15,6.14096181031482e-15,3.10728917446082e-15,3.34693635017482e-15,3.18522471412006e-15,5.79672895027729e-15,2.35107261485569e-15
54,6.46649301188631e-16,1.49170515741602e-15,4.05063439466737e-15,3.49432187209983e-15,6.05088144564514e-15,3.10677771171809e-15,3.34646591439166e-15,3.18497612029551e-15,5.79685404446634e-15,2.35111232101859e-15
55,6.37944531654875e-16,1.49357346647842e-15,4.06861101040338e-15,3.38558995027553e-15,6.0151089092911e-15,3.10834661377305e-15,3.34677888935743e-15,3.18532896265835e-15,5.79630952058466e-15,2.35046999294113e-15
56,6.3587402933496e-16,1.5031574217986e-15,4.01116108815395e-15,3.38239662701535e-15,5.99989574960994e-15,3.10758207205308e-15,3.34607891957712e-15,3.18504828975229e-15,5.79629796660508e-15,2.35055980568884e-15
57,6.40409331763602e-16,1.49261108410269e-15,4.01336177829774e-15,3.38151029545847e-15,5.99883330643563e-15,3.10848408680339e-15,3.34713106566369e-15,3.18512881219613e-15,5.79666382049257e-15,2.3505370202318e-15
58,6.41470584345942e-16,1.5012675576872e-15,4.01318092528517e-15,3.38281940964058e-15,5.98920786809299e-15,3.10677935136865e-15,3.34617512227933e-15,3.18490261393051e-15,5.79581447361652e-15,2.35147689643697e-15
59,6.4334983622258e-16,1.49258762579144e-15,4.0131700504424e-15,3.37726490108662e-15,5.9892945594635e-15,3.10797826983166e-15,3.34679430644266e-15,3.18537908376954e-15,5.79631867704032e-15,2.35059704551261e-15
60,6.37757480077374e-16,1.49415324225642e-15,4.0108814955593e-15,3.37986388833928e-15,6.00028590579871e-15,3.11135130543661e-15,3.34605700074222e-15,3.18499433582966e-15,5.7964036220435e-15,2.35066239386153e-15
61,6.37167482854738e-16,1.49394895913512e-15,4.01223410709522e-15,3.38743594413882e-15,6.0472388450129e-15,3.10710654417286e-15,3.34649086146009e-15,3.18534377666331e-15,5.79686272757263e-15,2.35053060091483e-15
62,6.36231131550547e-16,1.49752135278687e-15,4.05084864492657e-15,3.37494124933061e-15,5.98812838997805e-15,3.10740961591786e-15,3.34692769121447e-15,3.18547389029611e-15,5.79602400075065e-15,2.35109025376602e-15
63,6.40060290649064e-16,1.49415508358496e-15,4.01401251403493e-15,3.38361295764473e-15,6.01061544599119e-15,3.10732272932063e-15,3.34703695592376e-15,3.18514934733174e-15,5.796185569635e-15,2.35098604393995e-15
64,6.40740309670982e-16,1.49437540708853e-15,4.00971462111384e-15,3.37967418677332e-15,5.99136535783954e-15,3.10725849491682e-15,3.34679632227703e-15,3.18490288130428e-15,5.79580556317692e-15,2.35117524038504e-15
65,6.36951575319163e-16,1.49286217684083e-15,4.02548207310269e-15,3.37706084802733e-15,5.99586249131712e-15,3.10745722235444e-15,3.34672184282873e-15,3.18520511465661e-15,5.79611092483852e-15,2.35088012792947e-15
66,6.3898680351249e-16,1.49050773055402e-15,4.02193310003255e-15,3.3865849647091e-15,6.05187689677962e-15,3.106634444983e-15,3.34648040138085e-15,3.1856374511683e-15,5.79664511956654e-15,2.35141583870663e-15
67,6.42759310747319e-16,1.49527349367089e-15,4.02809857702188e-15,3.39604689188349e-15,6.00611330454841e-15,3.10672718231391e-15,3.34652175804574e-15,3.18563290195054e-15,5.79694365114815e-15,2.35090527743213e-15
68,6.39587285647966e-16,1.49676199439535e-15,4.01760694400867e-15,3.4118497915111e-15,5.99659706667723e-15,3.10694639887435e-15,3.34617931824336e-15,3.18529250599381e-15,5.7967048612315e-15,2.35065867465088e-15
69,6.37648468779134e-16,1.49794368054562e-15,4.02527057579896e-15,3.38445069250171e-15,5.98716866297345e-15,3.10754349706068e-15,3.34686494869109e-15,3.18510764710461e-15,5.79622086246605e-15,2.35046094258972e-15
70,6.37007600533095e-16,1.49388683887737e-15,4.03855448883953e-15,3.39434457145524e-15,5.995227902516e-15,3.10651116945903e-15,3.34744707440355e-15,3.18523039669908e-15,5.79621359410269e-15,2.3503001118007e-15


==> tables/gun_values_aaa.txt <==
x,y
34.3423785369628,-21.144325175972
68.1537383133838,-15.4420643598955
86.0415952849724,-10.0197438276723
95.9651003145352,-6.14292812607655
101.662832634108,-3.5611124767876
105.00091357068,-1.9246950999524
106.969595557582,-0.934050988847901
108.105402628321,-0.369619091127452
108.694818877973,-0.0857498484627412


==> tables/gun_values_lb.txt <==
x,y
Inf,0
108.877399999954,0
61.5941750659549,0
105.303284881873,0
97.0848932017266,0
107.983184378537,0
87.2894920866734,0
106.951845146844,0
108.61682676762,0
101.648946875702,0
78.1596036570209,0
103.681373025175,0
93.0946072713765,0
108.358589516862,0
106.26437995514,0
45.3407226662364,0
108.80003957573,0
99.5993829025261,0


==> tables/gun_values_ritz.txt <==
x,y
274.743426370743,9.00539984489574
233.561783800723,0.983716500086249
220.88171538677,0.0143152187592769
219.413029923348,0.0954629108650896
209.422069752632,0.0490051798769294


==> tables/states.txt <==
x,y
-0.131996471634489,29
-0.0336677874266508,50
0.059929216629253,71
0.115877829357817,90
0.188433075981491,105
0.308422313017247,125
0.428336396950971,141


==> tables/states_.txt <==
x,y
-0.131996471634489,206
-0.0336677874266508,248
0.059929216629253,304
0.115877829357817,336
0.188433075981491,378
0.308422313017247,403
0.428336396950971,431


==> tables/states_brpts.txt <==
x,y
-0.197851945385732,0
-0.131996471634489,0
-0.0336677874266508,0
0.059929216629253,0
0.115877829357817,0
0.188433075981491,0
0.308422313017247,0
0.428336396950971,0
0.551898114303402,0
0.708535812337971,0
0.884520811320296,0


==> tables/states_residue.txt <==
x,y1,y2
1,Inf,Inf
2,Inf,Inf
3,Inf,Inf
4,Inf,Inf
5,Inf,Inf
6,0.0504814013603421,Inf
7,0.0494358506804662,Inf
8,0.0277557923736879,Inf
9,0.0205009173266577,Inf
10,0.00791135621816556,0.0162284457796504
11,0.04016545409767,0.0496685511274734
12,0.0233698583847226,0.0359466361899913
13,0.0237668622655849,0.0442020783757213
14,0.00607930732641576,0.0183461885214371
15,0.0010366052171229,0.0158756357088581
16,0.00719252978118418,0.0562001399611652
17,0.00360295109979404,0.0561096176454278
18,0.00114619304223385,0.0268833936509878
19,0.000545059819047668,0.0232819112123514
20,4.61685697298082e-05,0.0280865499211274
21,0.000111121913361961,0.0612784616657707
22,6.0549567992834e-05,0.0453608223345119
23,2.53133524933862e-05,0.0316652520152988
24,7.73579942023969e-06,0.0344137340220183
25,3.22646546107246e-07,0.0232906008286729
26,7.64760030935813e-07,0.0408697204169721
27,3.83135922365113e-07,0.0411744684291598
28,1.75990044780388e-07,0.0419947493113952
29,5.7348732347593e-08,0.0303058344435805
30,3.01384267405032e-09,0.0341220284132299
31,3.8685255925508e-09,0.0565739889140968
32,1.81537239439458e-09,0.0377280700418127
33,1.00813061889519e-09,0.0605046557602419
34,2.8680078621609e-10,0.039725002624169
35,1.11285072518784e-11,0.0298255901203028
36,1.71535095115273e-11,0.0608736965248367
37,6.03879313519862e-12,0.0357704634116723
38,2.83501901341003e-12,0.045575299709939
39,1.26342592680208e-12,0.0408848159141813
40,4.36940214602841e-13,0.0200626416579989
41,4.18392609889648e-13,0.0479776890992782
42,4.9320745558188e-13,0.034877235125778
43,5.01719473840502e-13,0.0130611051389831
44,4.23736749689473e-13,0.0193017121502024
45,5.1796397023833e-13,0.0125358596549572
46,4.56297238769389e-13,0.0571085938611967
47,4.2451737920714e-13,0.0333748685448311
48,4.64300795036879e-13,0.0250368998872101
49,4.15079815611942e-13,0.0163698840051488
50,4.28550412358239e-13,0.00837700019232774
51,4.88857788358044e-13,0.00966056526961506
52,4.27240111133598e-13,0.00976502101982666
53,4.27657497280871e-13,0.00654621729400784
54,4.14507432865449e-13,0.00593465876463193
55,5.05323512958237e-13,0.00568552568141305
56,5.44118997466582e-13,0.00646616424756387
57,4.37465905830769e-13,0.00576485970002797
58,5.76124003777002e-13,0.00515020853893275
59,4.17460819991558e-13,0.00387987506664941
60,4.2858202771362e-13,0.00329787030072572
61,4.37522265606185e-13,0.00399331760195007
62,4.15255436350008e-13,0.0037671067972935
63,4.45598479061582e-13,0.00337352740162137
64,4.41578639888296e-13,0.00267925065216659
65,4.99334862029004e-13,0.00213057367615418
66,5.74443156151398e-13,0.00279445382956075
67,4.50963861855506e-13,0.00114841623176254
68,4.20678130475418e-13,0.00121340975044562
69,4.73555267475625e-13,0.00123805611873866
70,4.80827022612411e-13,0.000703223371422768
71,4.27193332340965e-13,0.00154371671989358
72,4.52060842467783e-13,0.00220912650007943
73,4.1875621074015e-13,0.00132483773489125
74,4.58673514937149e-13,0.00138068501491817
75,5.436012022766e-13,0.000894803695962848
76,5.08349981684915e-13,0.00326070581321674
77,4.16892075373026e-13,0.00185902641253322
78,4.39783809187633e-13,0.000584189255019284
79,4.24997117043243e-13,0.00072504987397232
80,4.87241093074026e-13,0.000778831066140154
81,4.15236290697564e-13,0.00227711955838405
82,4.33745760782617e-13,0.00145113757723559
83,4.18037799308061e-13,0.000853971430564032
84,4.49788999725318e-13,0.000551238179744977
85,4.52785956449937e-13,0.000543339344475374
86,4.84707368833876e-13,0.00165623089757986
87,4.37916222026486e-13,0.000684082186026404
88,4.89399019552486e-13,0.00042330775514565
89,5.74090895100956e-13,0.000372898368840704
90,4.68761850586006e-13,0.000287716375639055
91,5.19564967316068e-13,0.00041384053414089
92,4.32877645834106e-13,0.000416074659832208
93,4.44412750919531e-13,0.000299791703438269
94,4.89825804195894e-13,0.000163848080883605
95,5.53162747187947e-13,2.58432390176735e-05
96,4.15137965653444e-13,4.73645503898655e-05
97,4.22432165465078e-13,0.000121683335573326
98,4.94205466564652e-13,9.79502236948286e-05
99,4.42118662436114e-13,5.89691850005871e-05
100,4.19116914484897e-13,1.67977096180633e-05
101,4.47525134539391e-13,0.000122526512491029
102,5.22631992539062e-13,3.44011403506883e-05
103,4.74996064002526e-13,1.36391590650564e-05
104,4.69614349352353e-13,5.87394164357726e-06
105,5.20406684092028e-13,4.15408876626205e-06
106,6.5671255409525e-13,1.20301957146847e-05
107,4.27264805484408e-13,1.32331290481613e-05
108,4.49015498684574e-13,8.67536147271713e-06
109,4.80076177321252e-13,4.49810923481955e-06
110,4.27630246159127e-13,1.38507974985268e-06
111,4.46602076511515e-13,4.10046844730675e-06
112,4.77469836434376e-13,8.26547443620137e-06
113,4.81179287931985e-13,6.64215269927942e-06
114,5.84519945570253e-13,4.35871732931424e-06
115,4.28949186033835e-13,1.95881015568925e-06
116,4.1969113588365e-13,1.21172427957131e-06
117,5.51700313008479e-13,6.71095589985037e-07
118,4.16688560276009e-13,4.8802877109874e-07
119,5.17249201580663e-13,4.0551910376243e-07
120,4.54148340631854e-13,4.07752188761291e-07
121,5.35548397343024e-13,8.69675270941449e-07
122,4.58333577968281e-13,2.36519959551085e-07
123,4.65240414066971e-13,2.46301291544253e-07
124,4.57764334626188e-13,1.33678504258306e-07
125,4.21958175356682e-13,1.2607969321759e-07
126,4.17519425224873e-13,1.70057795251179e-07
127,5.77417578066838e-13,1.85430930203274e-07
128,4.32807798286467e-13,6.46743844227048e-08
129,4.30902179371678e-13,2.11064970406281e-08
130,4.61324187879981e-13,2.39787411869604e-08
131,5.23088731981247e-13,5.36606135150629e-08
132,4.21722296110643e-13,1.87317392600239e-08
133,4.19620188490556e-13,1.88520808690666e-08
134,4.4400200975403e-13,1.46512925938138e-08
135,4.2041998535564e-13,1.36549833651907e-08
136,5.41377299283332e-13,1.38392920278586e-08
137,4.59909103984441e-13,1.01980640710619e-08
138,4.28449857445388e-13,6.87725961135797e-09
139,5.17159851091586e-13,2.98628505011936e-09
140,4.63074687497709e-13,1.40609776063868e-09
141,7.17850287796124e-13,1.73421999681474e-09
142,4.8425786586751e-13,1.86541788765246e-09
143,4.35738210184049e-13,2.13259247450788e-09
144,4.47878965522979e-13,1.12819441597683e-09
145,5.1432736430349e-13,7.94623695373559e-10
146,4.79528848093157e-13,8.87219654776373e-10
147,4.43707545634773e-13,6.482941240922e-10
148,5.31217400261129e-13,6.71178731961897e-10
149,4.33722964556517e-13,5.17980898384491e-10
150,4.96193712111489e-13,3.68962812770248e-10
151,4.99512462860646e-13,5.55470837861018e-10
152,5.21165098547098e-13,3.01904317693741e-10
153,4.42764394905478e-13,1.06934730626256e-10
154,4.14017256440983e-13,1.18603280073829e-10
155,4.24727854149722e-13,9.17928710243121e-11
156,5.34122841930798e-13,7.58631620165919e-11
157,4.29276478648845e-13,8.32918525072582e-11
158,4.27809360711103e-13,8.52823753534549e-11
159,5.14230434988217e-13,5.80554111737211e-11
160,4.33955635979067e-13,5.50817890504598e-11


==> tables/states_vals.txt <==
xx,yy
-0.140598488682018,3.6218123242079e-16
-0.199234195222428,1.02004330984278e-14
-0.132541426764662,4.63379091435485e-13

